Attack time analysis in dynamic attack trees via integer linear programming

Attack trees (ATs) are an important tool in security analysis, and an important part of AT analysis is computing metrics. However, metric computation is NP-complete in general. In this paper, we showcase the use of mixed integer linear programming (MILP) as a tool for quantitative analysis. Specifically, we use MILP to solve the open problem of calculating the min time metric of dynamic ATs, i.e., the minimal time to attack a system. We also present two other tools to further improve our MILP method: First, we show how the computation can be sped up by identifying the modules of an AT, i.e. subtrees connected to the rest of the AT via only one node. Second, we define a general semantics for dynamic ATs that significantly relaxes the restrictions on attack trees compared to earlier work, allowing us to apply our methods to a wide variety of ATs. Experiments on a synthetic testing set of large ATs verify that both the integer linear programming approach and modular analysis considerably decrease the computation time of attack time analysis.

==> EmvMm_DAG_fail.csv <==
4,0.598653742636051
4,0.605439731979343
4,0.617065899952921
4,0.683778505440947
4,0.629982673056869
4,0.66216735642827
4,0.64713836606315
4,0.642526345921193
4,0.687974620034556
4,0.83230928297075
4,0.727846132072248
4,0.771311825853338
4,0.732896124808889
4,0.795880017344075
4,0.780407330687868
4,0.753726651052225
4,0.821185882608845
4,0.873247922628232
4,0.811868122728205
4,0.83230928297075
4,0.817069316414013
4,0.735399269962694
4,0.850875878873217
4,0.777018799984736
4,0.721449926887451
4,0.873247922628232
4,0.81395608098987
4,0.8677620246502
4,0.824247901041137
4,0.835294136520212
4,0.894523743161132
4,0.905627255057304
4,0.886666945293343
4,0.911490529018375
4,0.864065879090237
4,0.849918228028945
4,0.893657751883358


==> EmvMm_DAG_suc.csv <==
-0.726998727936262,-0.287666034106
-0.550907468880581,-0.0579919469776868
-0.851937464544562,-0.301029995663981
-0.806179973983887,-0.444452137966294
-0.851937464544562,-0.69223662167705
-0.764787288825662,-0.152967460208543
-0.806179973983887,-0.2498774732166
-0.69223662167705,0.0969100130080564
-0.630088714928206,-0.204119982655925
-0.630088714928206,-0.630088714928206
-0.660051938305649,-0.483960679249968
-0.726998727936262,-0.329058719264225
-0.726998727936262,-0.215115366957388
-0.806179973983887,-0.764787288825662
-0.806179973983887,-0.806179973983887
-0.726998727936262,-0.262111929633612
-0.660051938305649,-0.40823996531185
-0.726998727936262,-0.660051938305649
-0.726998727936262,-0.69223662167705
-0.550907468880581,-0.343781976084931
-1.02802872360024,-1.20411998265592
-0.726998727936262,-0.630088714928206
-0.806179973983887,-0.851937464544562
-0.726998727936262,-0.444452137966294
-0.764787288825662,-0.343781976084931
-1.20411998265592,-1.20411998265592
-1.10720996964787,-1.10720996964787
-0.806179973983887,-0.359021942641668
-0.726998727936262,-0.301029995663981
-0.69223662167705,-0.329058719264225
-0.726998727936262,-0.660051938305649
-0.851937464544562,-0.343781976084931
-0.726998727936262,-0.764787288825662
-0.505149978319906,-0.204119982655925
-0.806179973983887,-0.274701056941632
-0.726998727936262,-0.359021942641668
-0.806179973983887,-0.806179973983887
-0.726998727936262,-0.444452137966294
-0.806179973983887,-0.463757293161681
-0.69223662167705,-0.764787288825662
-0.764787288825662,-0.726998727936262
-0.806179973983887,-0.0137882844856333
-0.806179973983887,-0.806179973983887
-0.851937464544562,-0.40823996531185
-0.764787288825662,-0.764787288825662
-0.69223662167705,-0.726998727936262
-0.806179973983887,-0.806179973983887
-0.726998727936262,-0.806179973983887
-0.726998727936262,-0.40823996531185
-0.575731052605613,-0.204119982655925
-0.69223662167705,-0.391206626013069
-0.726998727936262,-0.764787288825662
-0.764787288825662,-0.764787288825662
-0.851937464544562,-0.806179973983887
-0.806179973983887,-0.764787288825662
-0.764787288825662,-0.806179973983887
-0.764787288825662,-0.726998727936262
-0.764787288825662,-0.806179973983887
-0.726998727936262,-0.764787288825662
-0.806179973983887,-0.764787288825662
-0.764787288825662,-0.764787288825662
-0.550907468880581,-0.301029995663981
-0.575731052605613,-0.329058719264225
-0.463757293161681,-0.343781976084931
-0.69223662167705,-0.726998727936262
-0.602059991327962,-0.575731052605613
-0.575731052605613,-0.463757293161681
-0.602059991327962,-0.505149978319906
-0.69223662167705,-0.69223662167705
-0.575731052605613,-0.329058719264225
-0.660051938305649,-0.630088714928206
-0.602059991327962,-0.630088714928206
-0.69223662167705,-0.630088714928206
-0.505149978319906,-0.204119982655925
-0.575731052605613,-0.602059991327962
-0.660051938305649,-0.660051938305649
-0.602059991327962,-0.505149978319906
-0.69223662167705,-0.69223662167705
-0.444452137966294,0.0326691167533681
-0.359021942641668,-0.1627272974977
-0.483960679249968,-0.287666034106
-0.550907468880581,-0.527426373031058
-0.391206626013069,-0.204119982655925
-0.425968732272281,-0.152967460208543
-0.602059991327962,-0.444452137966294
-0.444452137966294,-0.182930683585987
-0.329058719264225,-0.1249387366083
-0.287666034106,-0.193396117264152
-0.505149978319906,0
-0.575731052605613,-0.550907468880581
-0.343781976084931,-0.107209969647868
-0.274701056941632,-0.035327962341743
-0.237978249916892,-0.204119982655925
-0.444452137966294,-0.2498774732166
-0.550907468880581,-0.550907468880581
-0.287666034106,-0.0986097978859508
-0.726998727936262,-0.660051938305649
-0.391206626013069,-0.215115366957388
-0.287666034106,-0.182930683585987
-0.425968732272281,-0.359021942641668
-0.329058719264225,-0.172711518404301
-0.329058719264225,-0.172711518404301
-0.40823996531185,-0.204119982655925
-0.575731052605613,-0.550907468880581
-0.69223662167705,-0.660051938305649
-0.527426373031058,-0.2498774732166
-0.204119982655925,-0.115983893955374
-0.314818280149614,-0.1627272974977
-0.343781976084931,-0.204119982655925
-0.505149978319906,-0.329058719264225
-0.425968732272281,-0.226396377367077
-0.550907468880581,-0.602059991327962
-0.602059991327962,-0.575731052605613
-0.3748162098249,-0.1249387366083
-0.359021942641668,-0.237978249916892
-0.359021942641668,-0.237978249916892
-0.483960679249968,-0.301029995663981
-0.575731052605613,-0.550907468880581
-0.391206626013069,-0.237978249916892
-0.575731052605613,-0.575731052605613
-0.287666034106,-0.215115366957388
-0.3748162098249,-0.226396377367077
-0.226396377367077,-0.1627272974977
-0.3748162098249,-0.287666034106
-0.343781976084931,-0.1249387366083
-0.40823996531185,-0.274701056941632
-0.391206626013069,-0.193396117264152
-0.40823996531185,-0.274701056941632
-0.274701056941632,-0.2498774732166
-0.172711518404301,-0.204119982655925
-0.274701056941632,0.0067333826589684
-0.262111929633612,-0.143422142302313
-0.287666034106,-0.143422142302313
-0.301029995663981,-0.13408211604817
-0.274701056941632,-0.090176630349088
-0.343781976084931,-0.204119982655925
-0.314818280149614,-0.143422142302313
-0.226396377367077,-0.107209969647868
-0.182930683585987,-0.172711518404301
-0.237978249916892,-0.274701056941632
-0.314818280149614,-0.152967460208543
-0.444452137966294,-0.287666034106
-0.301029995663981,-0.182930683585987
-0.13408211604817,-0.13408211604817
-0.274701056941632,-0.107209969647868
-0.287666034106,-0.0579919469776868
-0.3748162098249,-0.204119982655925
-0.314818280149614,-0.226396377367077
-0.237978249916892,-0.0658172844896433
-0.287666034106,-0.1627272974977
-0.343781976084931,-0.215115366957388
-0.262111929633612,-0.13408211604817
-0.287666034106,0.246898469499533
-0.314818280149614,-0.0280287236002435
-0.391206626013069,-0.226396377367077
-0.182930683585987,-0.143422142302313
-0.237978249916892,-0.0503051183113958
-0.343781976084931,-0.182930683585987
-0.226396377367077,-0.0658172844896433
-0.143422142302313,-0.0208501389731201
-0.143422142302313,-0.0503051183113958
-0.226396377367077,-0.0658172844896433
-0.2498774732166,-0.0503051183113958
-0.193396117264152,0.0133639615579815
-0.172711518404301,0.0133639615579815
0.102305044894763,-0.0427519804209499
-0.172711518404301,-0.00683942453030546
-0.237978249916892,-0.0208501389731201
-0.301029995663981,-0.301029995663981
-0.193396117264152,-0.1249387366083
-0.172711518404301,-0.115983893955374
-0.193396117264152,-0.143422142302313
-0.0579919469776868,-0.0986097978859508
-0.143422142302313,-0.0137882844856333
-0.262111929633612,-0.13408211604817
-0.215115366957388,-0.13408211604817
-0.0208501389731201,0.0133639615579815
-0.204119982655925,-0.0503051183113958
-0.2498774732166,-0.0208501389731201
-0.215115366957388,-0.0986097978859508
-0.090176630349088,0.0067333826589684
-0.0427519804209499,0.0133639615579815
-0.1627272974977,0.0263289387223491
-0.152967460208543,-0.107209969647868
-0.193396117264152,-0.0658172844896433
-0.215115366957388,-0.1249387366083
-0.237978249916892,-0.0579919469776868
-0.204119982655925,-0.0427519804209499
-0.226396377367077,-0.0737862141609187
-0.193396117264152,-0.107209969647868
-0.172711518404301,-0.107209969647868
-0.0986097978859508,-0.0208501389731201
-0.0503051183113958,0.0198948287169393
-0.2498774732166,-0.090176630349088
-0.0737862141609187,0.0198948287169393
-0.204119982655925,-0.035327962341743
-0.215115366957388,-0.0427519804209499
-0.143422142302313,0
-0.13408211604817,-0.0503051183113958
-0.193396117264152,-0.0280287236002435
-0.226396377367077,-0.115983893955374
-0.1627272974977,-0.0579919469776868
-0.1249387366083,-0.0819041043830981
-0.226396377367077,-0.115983893955374
-0.115983893955374,-0.0658172844896433
-0.182930683585987,-0.0658172844896433
-0.226396377367077,-0.143422142302313
-0.143422142302313,-0.0137882844856333
-0.13408211604817,-0.0208501389731201
-0.143422142302313,0
-0.182930683585987,-0.090176630349088
-0.0137882844856333,0.0067333826589684
-0.152967460208543,-0.0427519804209499
-0.172711518404301,-0.107209969647868
-0.143422142302313,-0.035327962341743
-0.0658172844896433,-0.0137882844856333
-0.193396117264152,-0.090176630349088
-0.1627272974977,-0.0986097978859508
-0.1249387366083,-0.0503051183113958
-0.035327962341743,0.0067333826589684
-0.0503051183113958,0
-0.152967460208543,-0.0503051183113958
-0.13408211604817,-0.0427519804209499
-0.0737862141609187,0.0133639615579815
-0.237978249916892,-0.1249387366083
-0.107209969647868,0.0326691167533681
-0.0986097978859508,0.0198948287169393
-0.262111929633612,-0.143422142302313
-0.193396117264152,-0.0819041043830981
-0.0986097978859508,0.0803107511885947
-0.115983893955374,-0.035327962341743
-0.115983893955374,0
-0.090176630349088,-0.0280287236002435
-0.143422142302313,-0.0737862141609187
-0.0579919469776868,0.0450783747351881
-0.143422142302313,0.0263289387223491
-0.0819041043830981,0
-0.13408211604817,0
-0.0503051183113958,0.0198948287169393
-0.0579919469776868,0.0571428861365687
-0.115983893955374,-0.00683942453030546
-0.107209969647868,0.0067333826589684
-0.0579919469776868,0.0688812894078129
-0.1249387366083,0
-0.0579919469776868,0.0326691167533681
-0.107209969647868,0.0133639615579815
-0.0208501389731201,0.0133639615579815
-0.0819041043830981,-0.0427519804209499
-0.0280287236002435,-0.0208501389731201
-0.0737862141609187,0.0511525224473813
-0.0137882844856333,0.0803107511885947
-0.035327962341743,0.198141399798755
-0.0658172844896433,0.0914471173065542
-0.0137882844856333,0.063051745747089
0.0067333826589684,0.063051745747089
-0.0427519804209499,0.0326691167533681
-0.0658172844896433,0.0326691167533681
-0.035327962341743,0.0389180660303697
0.0389180660303697,0.0688812894078129
0.0198948287169393,0.0389180660303697
-0.00683942453030546,0.0263289387223491
0.0326691167533681,0.0511525224473813
-0.0658172844896433,0.0067333826589684
-0.0579919469776868,0.0511525224473813
0.0688812894078129,0.0746336182969042
0,0.0914471173065542
-0.00683942453030546,0.102305044894763
0.0571428861365687,0.0969100130080564
-0.00683942453030546,0.0859146287065932
-0.0503051183113958,0.0326691167533681
0.0969100130080564,0.0389180660303697
0.0263289387223491,0.123238951730406
0,0.0859146287065932
0.0389180660303697,0.166947879615811
-0.0280287236002435,0.0511525224473813
-0.035327962341743,0.290730039024169
0,0.372796973309282
0,0.143210032661026
0.0198948287169393,0.171543631304961
0.0198948287169393,0.193820026016113
0.123238951730406,0.231246523956736
0.0326691167533681,0.102305044894763
-0.0280287236002435,0.162302974570048
0.0450783747351881,0.152861418337206
0.0133639615579815,0.138302698166281
0.0969100130080564,0.219125891280883
-0.0137882844856333,0.166947879615811
0.0067333826589684,0.112898118392187
0.0688812894078129,0.0914471173065542
0.0263289387223491,0.162302974570048
0.0263289387223491,0.219125891280883
-0.0427519804209499,0.0511525224473813
0.0511525224473813,0.128318477259681
0.0511525224473813,0.123238951730406
-0.0819041043830981,0.112898118392187
-0.00683942453030546,0.0803107511885947
0.0969100130080564,0.162302974570048
0.262005887762274,0.206657250721285
-0.0137882844856333,0.063051745747089
0.063051745747089,0.193820026016113
0.152861418337206,0.171543631304961
0.0511525224473813,0.198141399798755
0.0450783747351881,0.157607853361668
-0.0280287236002435,0.0803107511885947
-0.0208501389731201,0.118099312077994
0.0859146287065932,0.157607853361668
0.0263289387223491,0.0914471173065542
0.0263289387223491,0.157607853361668
0.0746336182969042,0.0969100130080564
0,0.0969100130080564
0,0.0803107511885947
0.063051745747089,0.123238951730406
0.0571428861365687,0.123238951730406
-0.0137882844856333,0.0914471173065542
0.0389180660303697,0.102305044894763
-0.0208501389731201,0.063051745747089
0.118099312077994,0.162302974570048
0.0450783747351881,0.171543631304961
0.0198948287169393,0.215009325086051
0.0326691167533681,0.138302698166281
0.0198948287169393,0.171543631304961
-0.00683942453030546,0.112898118392187
0.138302698166281,0.128318477259681
0.10763387839983,0.143210032661026
0.133339278634731,0.157607853361668
-0.0137882844856333,0.0571428861365687
0.0450783747351881,0.166947879615811
0.128318477259681,0.243038048686294
0.0511525224473813,0.185046101708608
0.0263289387223491,0.102305044894763
0.0067333826589684,0.123238951730406
0.10763387839983,0.157607853361668
0.0511525224473813,0.148062535455438
0.102305044894763,0.227243781503063
0.0746336182969042,0.138302698166281
0.0511525224473813,0.138302698166281
0.123238951730406,0.133339278634731
0.0067333826589684,0.189455220613663
0.210853365314893,0.143210032661026
0.0859146287065932,0.148062535455438
0.0450783747351881,0.102305044894763
0.0571428861365687,0.112898118392187
0.138302698166281,0.215009325086051
0.0450783747351881,0.166947879615811
0.102305044894763,0.185046101708608
0.0746336182969042,0.123238951730406
0.0969100130080564,0.162302974570048
0.143210032661026,0.180591760282358
0.0803107511885947,0.138302698166281
0.0969100130080564,0.210853365314893
0.148062535455438,0.176091259055681
0.138302698166281,0.189455220613663
0.0511525224473813,0.128318477259681
0.0914471173065542,0.180591760282358
0.102305044894763,0.162302974570048
0.133339278634731,0.152861418337206
0.123238951730406,0.176091259055681
0.128318477259681,0.210853365314893
0.102305044894763,0.166947879615811
0.143210032661026,0.219125891280883
0.171543631304961,0.269366987408644
0.10763387839983,0.180591760282358
0.215009325086051,0.231246523956736
0.294190571133676,0.287241711178348
0.642526345921193,0.198141399798755
0.287241711178348,0.246898469499533
0.152861418337206,0.185046101708608
0.152861418337206,0.20242019777803
0.138302698166281,0.243038048686294
0.223203803701322,0.254517866369725
0.219125891280883,0.162302974570048
0.123238951730406,0.215009325086051
0.193820026016113,0.193820026016113
0.180591760282358,0.206657250721285
0.246898469499533,0.246898469499533
0.0914471173065542,0.143210032661026
0.152861418337206,0.162302974570048
0.148062535455438,0.210853365314893
0.349156063481175,0.185046101708608
0.152861418337206,0.206657250721285
0.166947879615811,0.280179856690861
0.133339278634731,0.215009325086051
0.193820026016113,0.231246523956736
0.171543631304961,0.219125891280883
0.20242019777803,0.250724877352585
0.185046101708608,0.280179856690861
0.0914471173065542,0.185046101708608
0.148062535455438,0.23914300480277
0.162302974570048,0.206657250721285
0.118099312077994,0.215009325086051
0.210853365314893,0.290730039024169
0.185046101708608,0.250724877352585
0.23914300480277,0.227243781503063
0.235212711174338,0.231246523956736
0.176091259055681,0.189455220613663
0.215009325086051,0.269366987408644
0.231246523956736,0.227243781503063
0.143210032661026,0.227243781503063
0.176091259055681,0.283725137455511
0.166947879615811,0.23914300480277
0.223203803701322,0.235212711174338
0.176091259055681,0.166947879615811
0.231246523956736,0.273001272063738
0.273001272063738,0.287241711178348
0.283725137455511,0.314393957221963
0.246898469499533,0.254517866369725
0.290730039024169,0.304409736315362
0.361137360764289,0.235212711174338
0.180591760282358,0.262005887762274
0.157607853361668,0.20242019777803
0.258278015243031,0.287241711178348
0.198141399798755,0.304409736315362
0.157607853361668,0.185046101708608
0.193820026016113,0.235212711174338
0.23914300480277,0.290730039024169
0.265702033322238,0.157607853361668
0.128318477259681,0.246898469499533
0.185046101708608,0.23914300480277
0.157607853361668,0.235212711174338
0.157607853361668,0.210853365314893
0.171543631304961,0.235212711174338
0.128318477259681,0.171543631304961
0.193820026016113,0.243038048686294
0.206657250721285,0.246898469499533
0.227243781503063,0.287241711178348
0.180591760282358,0.23914300480277
0.246898469499533,0.258278015243031
0.273001272063738,0.20242019777803
0.189455220613663,0.235212711174338
0.258278015243031,0.283725137455511
0.290730039024169,0.269366987408644
0.198141399798755,0.206657250721285
0.210853365314893,0.262005887762274
0.227243781503063,0.324153794511119
0.36408174141107,0.215009325086051
0.215009325086051,0.280179856690861
0.189455220613663,0.273001272063738
0.246898469499533,0.32092482438092
0.287241711178348,0.254517866369725
0.33054059317252,0.30776337832295
0.280179856690861,0.243038048686294
0.223203803701322,0.311091321671877
0.189455220613663,0.246898469499533
0.754921409665169,0.254517866369725
0.283725137455511,0.287241711178348
0.265702033322238,0.258278015243031
0.29762374697207,0.254517866369725
0.656218023915069,0.265702033322238
0.23914300480277,0.301029995663981
0.185046101708608,0.243038048686294
0.206657250721285,0.254517866369725
0.189455220613663,0.283725137455511
0.162302974570048,0.215009325086051
0.408663874063811,0.23914300480277
0.193820026016113,0.246898469499533
0.656218023915069,0.219125891280883
0.540173000466751,0.276605396332563
0.258278015243031,0.367006294428387
0.449092531119419,0.30776337832295
0.490485216277644,0.283725137455511
0.287241711178348,0.336834826270208
0.219125891280883,0.324153794511119
0.269366987408644,0.406007630420071
0.30776337832295,0.349156063481175
0.287241711178348,0.304409736315362
0.276605396332563,0.290730039024169
0.294190571133676,0.314393957221963
0.294190571133676,0.287241711178348
0.311091321671877,0.333699112417349
0.32092482438092,0.36408174141107
0.375663613960885,0.369911285071794
0.304409736315362,0.32092482438092
0.29762374697207,0.355188028251088
0.250724877352585,0.283725137455511
0.549845883209235,0.304409736315362
0.219125891280883,0.301029995663981
0.290730039024169,0.32092482438092
0.352182518111362,0.29762374697207
0.304409736315362,0.33054059317252
0.465661632552612,0.333699112417349
0.343039138671493,0.339948061694351
0.352182518111362,0.36408174141107
0.367006294428387,0.421706730629786
0.258278015243031,0.32092482438092
0.198141399798755,0.349156063481175
0.349156063481175,0.381340746852576
0.463332970234029,0.381340746852576
0.33054059317252,0.35817288180055
0.314393957221963,0.324153794511119
0.32092482438092,0.386944624370574
0.317671666983199,0.336834826270208
0.294190571133676,0.304409736315362
0.444240028325007,0.349156063481175
0.29762374697207,0.343039138671493
0.265702033322238,0.294190571133676
0.246898469499533,0.29762374697207
0.269366987408644,0.33054059317252
0.361137360764289,0.386944624370574
0.389719678425347,0.32092482438092
0.336834826270208,0.339948061694351
0.35817288180055,0.369911285071794
0.488286252177706,0.32735893438633
0.381340746852576,0.403335040558744
0.697610709073294,0.386944624370574
0.8372727025023,0.36408174141107
0.290730039024169,0.378511456833712
0.369911285071794,0.389719678425347
0.343039138671493,0.346108370399169
0.294190571133676,0.336834826270208
0.262005887762274,0.317671666983199
0.280179856690861,0.349156063481175
0.66216735642827,0.336834826270208
0.757301111410523,0.551754873016567
0.324153794511119,0.911490529018375
0.426816136408267,0.97700871709137
0.989700043360188,0.860338006570994
0.444240028325007,0.945868473835551
0.349156063481175,0.294190571133676
0.372796973309282,0.381340746852576
0.431866129144908,0.349156063481175
0.324153794511119,0.421706730629786
0.324153794511119,0.361137360764289
0.269366987408644,0.290730039024169
0.265702033322238,0.294190571133676
0.397940008672038,0.386944624370574
0.287241711178348,0.250724877352585
0.276605396332563,0.35817288180055
0.397940008672038,0.386944624370574
0.770161376221906,0.403335040558744
0.314393957221963,0.375663613960885
1.07861538996509,0.406007630420071
0.446673056996006,0.346108370399169
0.429348472923662,0.381340746852576
0.526258485931718,0.349156063481175
0.311091321671877,0.375663613960885
0.287241711178348,0.324153794511119
0.367006294428387,0.336834826270208
0.30776337832295,0.369911285071794
0.32735893438633,0.352182518111362
1.62726981977771,0.355188028251088
0.333699112417349,0.361137360764289
0.367006294428387,0.419129307741976
0.36408174141107,0.367006294428387
0.434369274298713,0.436858074702407
0.392477112970535,0.384151724186404
0.32092482438092,0.349156063481175
0.369911285071794,0.400645902047963
0.566732028986219,0.381340746852576
0.372796973309282,0.460991754419127
0.369911285071794,0.397940008672038
0.355188028251088,0.395217150336564
1.07804879564872,0.395217150336564
0.449092531119419,0.395217150336564
0.513966312127167,0.397940008672038
0.395217150336564,0.426816136408267
0.355188028251088,0.361137360764289
0.381340746852576,0.441793292377919
0.35817288180055,0.449092531119419
0.392477112970535,0.436858074702407
0.343039138671493,0.389719678425347
0.392477112970535,0.400645902047963
0.35817288180055,0.413928114056168
0.444240028325007,0.419129307741976
0.392477112970535,0.444240028325007
0.436858074702407,0.456271115746542
1.08924257205552,0.419129307741976
0.703022548347216,0.386944624370574
1.50302420568652,0.411303970230019
0.656218023915069,0.426816136408267
0.439332693830263,0.408663874063811
0.451498600885297,0.36408174141107
0.617065899952921,0.403335040558744
0.441793292377919,0.439332693830263
0.477121254719662,0.375663613960885
0.369911285071794,0.403335040558744
0.449092531119419,0.497016083436602
0.416536497163696,0.494850021680094
0.553655508356001,0.419129307741976
0.408663874063811,0.431866129144908
0.505573887071867,0.470281830189357
0.536242706838319,0.444240028325007
0.375663613960885,0.400645902047963
0.361137360764289,0.400645902047963
0.426816136408267,0.444240028325007
0.386944624370574,0.421706730629786
1.71154362084985,0.465661632552612
0.6251837901751,0.426816136408267
0.352182518111362,0.460991754419127
0.540173000466751,0.400645902047963
0.685181719850385,0.381340746852576
0.429348472923662,0.369911285071794
0.678119865362899,0.439332693830263
0.483854637378631,0.465661632552612
0.449092531119419,0.411303970230019
0.581209852354842,0.516039320750032
0.698970004336019,0.367006294428387
0.426816136408267,0.477121254719662
0.411303970230019,0.470281830189357
0.397940008672038,0.444240028325007
0.530279759864642,0.458637849025649
0.637864821934189,0.465661632552612
0.581209852354842,0.426816136408267
0.817069316414013,0.453891414001188
0.481621755946339,0.439332693830263
0.534264140856231,0.449092531119419
0.633152719846375,0.411303970230019
0.463332970234029,0.424268947394387
0.411303970230019,0.444240028325007
0.451498600885297,0.36408174141107
0.431866129144908,0.413928114056168
0.479377335023887,0.381340746852576
0.408663874063811,0.441793292377919
0.444240028325007,0.426816136408267
0.47485339326384,0.477121254719662
0.656218023915069,0.465661632552612
0.483854637378631,0.522199629454851
0.559308010907012,0.497016083436602
0.530279759864642,0.439332693830263
0.584755133119492,0.481621755946339
0.844127549148049,0.479377335023887
0.426816136408267,0.449092531119419
0.463332970234029,0.507687246385266
0.628388930050311,0.483854637378631
0.431866129144908,0.424268947394387
1.21542274204436,0.426816136408267
0.490485216277644,0.516039320750032
0.679541452497693,0.503450193442012
0.626789316890519,0.431866129144908
0.648664886024623,0.516039320750032
0.32735893438633,0.403335040558744
0.926213785839081,0.465661632552612
0.439332693830263,0.446673056996006
0.47485339326384,0.449092531119419
0.439332693830263,0.47485339326384
0.503450193442012,0.441793292377919
2.30021492914654,0.456271115746542
0.333699112417349,0.434369274298713
0.465661632552612,0.518102481313805
0.518102481313805,0.426816136408267
0.992470671461382,0.429348472923662
0.494850021680094,0.470281830189357
0.666576475333325,0.397940008672038
0.740362689494244,0.456271115746542
0.680958401493299,0.47485339326384
0.538212299701224,0.426816136408267
0.463332970234029,0.477121254719662
1.15949199723622,0.421706730629786
0.460991754419127,0.516039320750032
0.441793292377919,0.494850021680094
0.555547862033706,0.436858074702407
0.444240028325007,0.460991754419127
0.486076097372589,0.501316063929326
0.544068044350276,0.516039320750032
0.577635391996544,0.486076097372589
0.511883360978874,0.534264140856231
1.20327092181481,0.479377335023887
0.492673102425819,0.524233799365304
0.694879288233864,0.579426299614425
0.511883360978874,0.530279759864642
0.612121317335858,0.555547862033706
0.526258485931718,0.607119790097365
1.07119137188589,0.481621755946339
0.65771301500202,0.503450193442012
0.509790371473031,0.507687246385266
0.660687646370222,0.511883360978874
0.547928465163514,0.590019373111849
0.725298943058368,0.490485216277644
0.679541452497693,0.563035883426256
0.488286252177706,0.532276519620718
0.615423952885944,0.561175947042132
0.725298943058368,0.547928465163514
0.673826968973263,0.488286252177706
0.575837068590981,0.505573887071867
0.775883388927821,0.549845883209235
0.483854637378631,0.518102481313805
0.507687246385266,0.530279759864642
1.39357520326959,0.516039320750032
0.557432005908257,0.598653742636051
0.689364363562561,0.577635391996544
0.483854637378631,0.470281830189357
1.24342563861109,0.516039320750032
0.540173000466751,0.561175947042132
0.754921409665169,0.483854637378631
0.884901518139081,0.530279759864642
0.553655508356001,0.497016083436602
0.610460533354394,0.494850021680094
1.59539287169256,0.503450193442012
3.36668263904183,0.540173000466751
1.06888128940781,0.463332970234029
1.12476905718364,0.505573887071867
0.575837068590981,0.526258485931718
0.605439731979343,0.564887888287849
0.492673102425819,0.494850021680094
0.564887888287849,0.547928465163514
0.505573887071867,0.528273777167044
2.08652666382178,0.486076097372589
0.581209852354842,0.551754873016567
0.745270023988988,0.518102481313805
0.637864821934189,0.538212299701224
1.67655072609606,0.497016083436602
0.528273777167044,0.477121254719662
0.774745001691732,0.528273777167044
0.7501225267834,0.467977875279793
0.596940547191931,0.524233799365304
0.530279759864642,0.453891414001188
0.588271706842329,0.546002544127475
0.814996307791148,0.534264140856231
0.668036290092368,0.477121254719662
0.57221792696425,0.540173000466751
1.24148422061767,0.526258485931718
1.17062836335418,0.479377335023887
1.09799439430028,0.503450193442012
0.561175947042132,0.553655508356001
0.540173000466751,0.593493747497151
0.656218023915069,0.516039320750032
0.520155886944864,0.621954820044902
0.546002544127475,0.563035883426256
0.708367778676399,0.598653742636051
0.748914474594432,0.486076097372589
0.577635391996544,0.549845883209235
0.673826968973263,0.555547862033706
0.788212576391539,0.497016083436602
0.470281830189357,0.477121254719662
0.520155886944864,0.524233799365304
0.561175947042132,0.559308010907012
0.642526345921193,0.551754873016567
0.57221792696425,0.547928465163514
0.672386521609956,0.528273777167044
0.59176003468815,0.551754873016567
0.559308010907012,0.546002544127475
0.528273777167044,0.513966312127167
0.640978057358332,0.581209852354842
0.582986110380645,0.577635391996544
0.995223736033468,0.509790371473031
0.555547862033706,0.596940547191931
0.593493747497151,0.584755133119492
0.577635391996544,0.586516979275779
0.584755133119492,0.563035883426256
0.59176003468815,0.522199629454851
0.739127142481937,0.551754873016567
0.946636457204384,0.584755133119492
0.660687646370222,0.59176003468815
0.705703386994987,0.551754873016567
0.581209852354842,0.570396983072625
1.56229286445647,0.555547862033706
1.24265011254446,0.520155886944864
1.02118929906994,0.566732028986219
0.549845883209235,0.551754873016567
1.56117594704213,0.57221792696425
1.20242019777803,0.575837068590981
1.40760332535142,0.530279759864642
1.1001550678212,0.570396983072625
1.43710617209956,0.538212299701224
0.805543334023454,0.542124889064273
0.654717868772661,0.549845883209235
1.19468774754734,0.522199629454851
0.692130579805713,0.570396983072625
0.778151250383644,0.631570588836501
1.44105657552288,0.499171395462737
2.96316042071913,0.547928465163514
0.823229625118832,0.561175947042132
1.10604208254853,0.610460533354394
0.969794357145482,0.669491214340542
0.998640704737275,0.561175947042132
0.626789316890519,0.612121317335858
2.83855395346331,0.581209852354842
2.44851308542719,0.584755133119492
0.724019724219195,0.666576475333325
0.675262654518418,0.588271706842329
1.63093611906419,0.596940547191931
2.2531562034054,0.608793373986931
2.27653360618744,0.570396983072625
1.88657884417084,0.590019373111849
0.979861236258667,0.561175947042132
0.623572306018521,0.542124889064273
0.582986110380645,0.590019373111849
0.888425224949681,0.57221792696425
1.56654796690171,0.608793373986931
0.75966784468963,0.574031267727719
2.43822085981748,0.555547862033706
1.09853557129479,0.642526345921193
1.04568962674588,0.610460533354394
0.839242295365205,0.659202877464531
0.995223736033468,0.574031267727719
1.44836810312509,0.561175947042132
0.660687646370222,0.612121317335858
1.23796764689484,0.617065899952921
1.15333840298911,0.507687246385266
0.659202877464531,0.59176003468815
0.758486090268202,0.608793373986931
3.56014023475951,0.590019373111849
0.628388930050311,0.623572306018521
1.60358413028246,0.596940547191931
1.37594924006911,0.636299795080561
0.888425224949681,0.544068044350276
1.32254231035454,0.648664886024623
1.15429080355041,0.563035883426256
3.05977634794869,0.595220566797657
1.06069784035361,0.61870166264718
2.52191408383114,0.603753149347407
0.660687646370222,0.595220566797657
0.651701922750105,0.61870166264718
0.712333965894,0.596940547191931
1.53446240357682,0.584755133119492
0.656218023915069,0.633152719846375
1.16416690224621,0.68658041504295
0.78599678341198,0.621954820044902
0.679541452497693,0.685181719850385
1.55022835305509,0.516039320750032
1.6213061351119,0.678119865362899
0.839242295365205,0.617065899952921
1.97886498434766,0.63472910808133
0.810820367137012,0.680958401493299
0.952731918414086,0.656218023915069
2.3375528491548,0.575837068590981
0.862205942706113,0.584755133119492
0.716264259522433,0.637864821934189
0.727846132072248,0.670941280735775
0.78710609303657,0.640978057358332
0.613775774505871,0.612121317335858
0.812913356642855,0.654717868772661
2.59008913369057,0.644069134335474
2.16971116241791,0.568568372026217
0.871426978736606,0.66216735642827
3.45960684889868,0.551754873016567
0.595220566797657,0.600360206450068
3.59422848481648,0.682370742516557
0.820160393391155,0.676693609624867
1.32958854058393,0.653212513775344
0.839242295365205,0.602059991327962
1.3572795777861,0.602059991327962
2.02588164060684,0.536242706838319
0.660687646370222,0.582986110380645
0.626789316890519,0.607119790097365
1.46122644476902,0.621954820044902
0.876867064254962,0.663642041994276
2.0889662153921,0.653212513775344
0.861272978906067,0.653212513775344
2.86803797159281,0.666576475333325
1.26936698740864,0.620331287380688
1.7887647627112,0.602059991327962
2.17400526296345,0.628388930050311
0.809770077672514,0.626789316890519
1.20156780401685,0.666576475333325
0.840223752239182,0.608793373986931
0.972694498018852,0.690749674089328
3.16820735364188,0.603753149347407
0.613775774505871,0.615423952885944
0.711015923966087,0.704365036222725
1.03203924792374,0.640978057358332
1.94747967330211,0.696247146000545
1.65094465231952,0.666576475333325
0.716264259522433,0.711015923966087
2.3078969868402,0.644069134335474
0.676693609624867,0.668036290092368
1.64499218352865,0.716264259522433
2.03178704438477,0.6251837901751
0.951974647983503,0.698970004336019
0.735399269962694,0.636299795080561
1.71469640770445,0.736645452975293
1.95106417703808,0.65771301500202
0.8372727025023,0.78265175161032
0.697610709073294,0.716264259522433
1.22764571996942,0.596940547191931
2.52809278342327,0.666576475333325
0.716264259522433,0.660687646370222
0.737888070366388,0.698970004336019
2.89396104529353,0.636299795080561
1.36378820001301,0.670941280735775
1.60778999776417,0.694879288233864
1.35757754999807,0.696247146000545
0.959488580775127,0.696247146000545
3.13557487359908,0.654717868772661
1.10230504489476,0.712333965894
2.45517807221024,0.698970004336019
1.64866488602462,0.696247146000545
1.36904182635917,0.665111737075051
1.4283373095288,0.637864821934189
1.65964884137355,0.751327227921771
1.00606472281648,0.690749674089328
3.58838376837873,0.669491214340542
0.884901518139081,0.712333965894
1.05115252244738,0.644069134335474
0.88930170250631,0.690749674089328
1.34334703977046,0.704365036222725
0.720159303405957,0.672386521609956
0.86591788395183,0.697610709073294
1.7937030980898,0.711015923966087
0.969066285756349,0.679541452497693
3.62211360019219,0.666576475333325
1.85742673414063,0.751327227921771
1.3877790040353,0.711015923966087
3.06437023228419,0.732896124808889
1.97672243199076,0.701675897711944
1.09582291736684,0.682370742516557
0.864065879090237,0.729114146058883
2.1926458450564,0.607119790097365
3.81120099472907,0.718864833052958
1.30238504974895,0.682370742516557
1.99659375130809,0.694879288233864
0.775883388927821,0.701675897711944
2.31629804069762,0.670941280735775
2.46007524831376,0.645606461540403
0.732896124808889,0.752528596549278
0.900537808352872,0.666576475333325
2.2835838805078,0.703022548347216
1.44301838340723,0.676693609624867
0.742823288041901,0.717566492827677
3.92709274423748,0.621954820044902
0.752528596549278,0.683778505440947
1.44007233831543,0.612121317335858
0.814996307791148,0.72657440500861
1.34025816130189,0.697610709073294
1.10391057161018,0.66216735642827
1.09199650951379,0.689364363562561
0.862205942706113,0.698970004336019
1.36496117704449,0.718864833052958
1.17473196379296,0.731639121089387
1.62421761740308,0.763193935631159
0.898827985349449,0.693507108634517
0.929418925714293,0.716264259522433
1.55893345764369,0.716264259522433
0.836284546258234,0.727846132072248
1.42783084360329,0.721449926887451
1.10657332968744,0.721449926887451
1.67826223365852,0.651701922750105
3.28782271659205,0.678119865362899
3.19193980965651,0.716264259522433
1.69556375564411,0.703022548347216
2.58975767109615,0.697610709073294
2.97549643085622,0.716264259522433
1.07634456397099,0.703022548347216
1.16971116241791,0.729114146058883
0.940454224953692,0.713648019791831
0.758486090268202,0.672386521609956
0.663642041994276,0.610460533354394
1.60375314934741,0.7501225267834
2.35763711991544,0.693507108634517
0.700325058420985,0.669491214340542
0.831309755528623,0.737888070366388
2.53954653879029,0.683778505440947
3.15352905026254,0.712333965894
0.720159303405957,0.711015923966087
2.2101428800299,0.739127142481937
3.02575375648286,0.660687646370222
0.957996158406443,0.675262654518418
0.799125072157222,0.694879288233864
2.64928921157377,0.72657440500861
1.18148629094239,0.737888070366388
3.1810571461625,0.740362689494244
2.12710479836481,0.716264259522433
3.05576643285366,0.748914474594432
1.0847996230058,0.808717242049247
1.75694498635416,0.708367778676399
0.799125072157222,0.746488242128306
1.84451600577672,0.751327227921771
1.03077676307566,0.741594731403935
3.5894207156796,0.754921409665169
0.998640704737275,0.773603622632923
3.60371935079633,0.754921409665169
0.830307922369478,0.784884633042612
1.35338721924973,0.72657440500861
1.13780890108988,0.7501225267834
2.19203575838707,0.713648019791831
3.0016458393114,0.78376962734182
1.63236237480222,0.716264259522433
0.908149785761346,0.747703052659987
1.85836798826266,0.78376962734182
0.851831422673225,0.818102121851781
3.50466621708508,0.735399269962694
2.40094252366708,0.734149500806986
1.37020071825938,0.757301111410523
1.93544428351992,0.767851293743832
0.997959458351463,0.754921409665169
3.64275193498803,0.700325058420985
2.81354971623825,0.78376962734182
0.89538801107204,0.779280755524613
2.43118779903787,0.760846392175173
1.17062836335418,0.767851293743832
1.25677786010062,0.705703386994987
1.02568980029661,0.76436296589801
2.08940830168238,0.698970004336019
1.56192087772546,0.717566492827677
1.22320380370132,0.760846392175173
2.43116265534229,0.744048379071207
3.72091349333962,0.751327227921771
1.46075693717529,0.7655288578248
1.11027397456604,0.725298943058368
2.15109200600906,0.704365036222725
1.84876625260046,0.7655288578248
3.57083835226588,0.714958109720149
1.78920600682525,0.725298943058368
0.839242295365205,0.766691628216593
2.10337605525729,0.758486090268202
0.993849385260247,0.756112890472587
1.51313433010662,0.697610709073294
2.85364118407182,0.716264259522433
2.70035211642429,0.805543334023454
3.18452729752013,0.766691628216593
2.40555444889214,0.744048379071207
2.79415025659688,0.729114146058883
1.39247711297054,0.760846392175173
1.14321003266103,0.78599678341198
2.00250353514508,0.773603622632923
1.46333297023403,0.678119865362899
0.843154884728255,0.794792921702861
1.59556510825318,0.714958109720149
3.71305193206479,0.724019724219195
3.36573068674172,0.789316247841687
0.929418925714293,0.770161376221906
3.66980629033038,0.758486090268202
1.18504610170861,0.76436296589801
0.990394359226543,0.798046079100583
1.41261802412785,0.781530991035024
1.11342104980022,0.779280755524613
2.20233503364757,0.801275049230781
2.40786870542805,0.771311825853338
1.95634854846311,0.774745001691732
0.908987383864571,0.78265175161032
0.846066367019436,0.81395608098987
0.951216054809137,0.829303772831025
2.9163140963719,0.675262654518418
3.16382267816018,0.774745001691732
0.78710609303657,0.795880017344075
2.28531112028406,0.7655288578248
2.95516892032926,0.784884633042612
1.03077676307566,0.796964398636295
3.17028922473157,0.808717242049247
2.84949619174847,0.784884633042612
3.38009247307557,0.714958109720149
1.30976320295517,0.806603882735848
3.34430321944794,0.709693869727792
1.01072386539177,0.794792921702861
2.38459979694413,0.814996307791148
3.95207241008254,0.774745001691732
1.15855094706974,0.744048379071207
3.39626474796656,0.704365036222725
1.14612803567824,0.792610532779228
2.04040452891416,0.795880017344075
2.14144977340047,0.705703386994987
1.62918653262877,0.798046079100583
1.36525392695912,0.792610532779228
1.88045629527841,0.78710609303657
2.18976218900866,0.789316247841687
1.40786870542805,0.843154884728255
2.7898340061094,0.757301111410523
2.18932359628112,0.858462001572238
1.37879521671437,0.778151250383644
3.2074155495534,0.767851293743832
1.12067673496581,0.806603882735848
1.90215592869838,0.829303772831025
1.8871951770413,0.825263795029285
1.11758198684481,0.78376962734182
1.28654067070021,0.838258615483951
1.50045946704037,0.773603622632923
3.89218072226366,0.806603882735848
1.47257362696894,0.8372727025023
1.14515754481203,0.793703098089801
2.08907677916101,0.753726651052225
2.64223259552619,0.849918228028945
0.868681166753924,0.777018799984736
2.73937453325018,0.805543334023454
0.940454224953692,0.75966784468963
2.7117413419923,0.807661847892182
1.85799173137804,0.762021750083108
0.969794357145482,0.828297296176844
0.969794357145482,0.807661847892182
1.90113465960482,0.877767156767625
3.06911863885498,0.792610532779228
1.19076927451149,0.846066367019436
3.15542618976772,0.7655288578248
2.87919447380846,0.823229625118832
1.68166514612755,0.76436296589801
2.83484771419353,0.78265175161032
1.96282789695989,0.847996567894073
2.56608747011177,0.843154884728255
3.34453656419706,0.844127549148049
0.974137338156264,0.8750612633917
3.05285018674157,0.740362689494244
1.00337974065138,0.874155539430676
3.84966985178479,0.78599678341198
2.74863614662236,0.854685504019982
0.922984815708883,0.804480189105993
1.10230504489476,0.8372727025023
1.51062877806913,0.814996307791148
0.948932292411184,0.873247922628232
0.918095895616902,0.828297296176844
3.63492103641476,0.881348987230747
1.0100613260079,0.852784868680548
3.97534563041951,0.875965102389944
2.1476763242411,0.875965102389944
2.68411569061464,0.802346059593307
3.46376938029107,0.843154884728255
2.43715577457599,0.853736226085963
1.77222999634735,0.829303772831025
1.20496738679191,0.811868122728205
3.69295151615256,0.851831422673225
3.37984068929126,0.766691628216593
1.90973984344969,0.861272978906067
3.91356551854569,0.817069316414013
1.12119038905514,0.856577857697687
2.97506543346868,0.820160393391155
1.35578664238019,0.827288481595699
3.23003758388874,0.816034048982408
1.67238652160996,0.839242295365205
1.78410442973427,0.760846392175173
1.16602286439518,0.844127549148049
0.9278193125545,0.822208956066424
0.942782887272274,0.874155539430676
1.54387411959514,0.894523743161132
1.67497589684415,0.870513635640979
3.85872419115813,0.852784868680548
1.04812606781719,0.838258615483951
1.86369452850592,0.866840933145009
3.29088982999377,0.766691628216593
3.59390016764189,0.843154884728255
1.94022067050767,0.847996567894073
2.88923164935963,0.819132476977787
1.84130079918979,0.896250562461638
2.01494034979294,0.838258615483951
3.88798807844518,0.873247922628232
2.48157698101131,0.816034048982408
1.35817288180055,0.888425224949681
0.97914986102688,0.843154884728255
2.05457714909765,0.864065879090237
3.25972823139496,0.811868122728205
3.7145484763149,0.841202996130733
2.59083835305842,0.902240926150825
1.58528443785522,0.852784868680548
1.68630103614499,0.775883388927821
2.17067417259233,0.81395608098987
1.59314755817479,0.857520951405761
1.56617960854044,0.857520951405761
1.97066643471141,0.854685504019982
1.15949199723622,0.93101266872085
2.42034260187966,0.930216528292755
3.775142637905,0.855632711553374
2.66736538469087,0.850875878873217
3.2792426211208,0.893657751883358
1.6216305986921,0.893657751883358
2.40982749412442,0.844127549148049
1.9171114724937,0.913151312999839
3.64191543131524,0.921361283044669
3.93520959402121,0.807661847892182
2.08841297393907,0.950456134261961
1.47892705558292,0.92861985560496
3.72255037655649,0.916453948549925
2.66921515353748,0.892790030352132
1.35067192708612,0.892790030352132
1.27946731431297,0.874155539430676
3.77904606029672,0.915630641228659
2.04733572277304,0.862205942706113
2.50625128160484,0.89104936877583
1.25865224575469,0.871426978736606
1.08591462870659,0.918914547097582
1.11237455656639,0.909823369650912
2.95491303683687,0.836284546258234
2.77634926654495,0.913151312999839
0.927017291122682,0.892790030352132
1.6454529734731,0.847996567894073
2.86289504788877,0.820160393391155
2.08390555273244,0.934971624867898
1.16509587475422,0.881348987230747


==> EmvMm_fail.csv <==
4,0.781530991035024


==> EmvMm_suc.csv <==
-0.00683942453030546,-0.483960679249968
-0.40823996531185,-0.764787288825662
-0.851937464544562,-1.20411998265592
-0.182930683585987,-0.726998727936262
-0.2498774732166,-0.764787288825662
-0.630088714928206,-0.483960679249968
-0.262111929633612,-0.764787288825662
-0.806179973983887,-0.806179973983887
-0.69223662167705,-0.764787288825662
-0.527426373031058,-0.359021942641668
-0.806179973983887,-0.764787288825662
-0.660051938305649,-0.463757293161681
-0.69223662167705,-0.851937464544562
-0.391206626013069,-0.40823996531185
-0.764787288825662,-0.764787288825662
-0.193396117264152,-0.550907468880581
-0.575731052605613,-0.505149978319906
-0.851937464544562,-0.806179973983887
-0.630088714928206,-0.444452137966294
-0.764787288825662,-0.806179973983887
-0.69223662167705,-0.483960679249968
-0.764787288825662,-0.69223662167705
-0.851937464544562,-0.527426373031058
-0.806179973983887,-0.602059991327962
-0.806179973983887,-0.726998727936262
-0.69223662167705,-0.806179973983887
-0.806179973983887,-0.425968732272281
-0.726998727936262,-0.726998727936262
-0.764787288825662,-0.726998727936262
-0.764787288825662,-0.527426373031058
-0.660051938305649,-0.463757293161681
-0.764787288825662,-0.764787288825662
-0.851937464544562,-0.550907468880581
-0.660051938305649,-0.527426373031058
-0.764787288825662,-0.764787288825662
-0.726998727936262,-0.550907468880581
-0.69223662167705,-0.851937464544562
-0.69223662167705,-0.806179973983887
-0.806179973983887,-0.764787288825662
-0.806179973983887,-0.527426373031058
-0.764787288825662,-0.851937464544562
-0.806179973983887,-0.806179973983887
-0.764787288825662,-0.806179973983887
-0.806179973983887,-0.806179973983887
-0.69223662167705,-0.69223662167705
-0.806179973983887,-0.463757293161681
-0.602059991327962,-0.444452137966294
-0.726998727936262,-0.726998727936262
-0.69223662167705,-0.444452137966294
-0.505149978319906,-0.3748162098249
-0.806179973983887,-0.764787288825662
-0.505149978319906,-0.359021942641668
-0.630088714928206,-0.483960679249968
-0.69223662167705,-0.764787288825662
-0.660051938305649,-0.40823996531185
-0.764787288825662,-0.806179973983887
-0.69223662167705,-0.764787288825662
-0.726998727936262,-0.69223662167705
-0.630088714928206,-0.764787288825662
-0.630088714928206,-0.391206626013069
-0.764787288825662,-0.806179973983887
-0.575731052605613,-0.391206626013069
-0.630088714928206,-0.660051938305649
-0.463757293161681,-0.660051938305649
-0.463757293161681,-0.527426373031058
-0.527426373031058,-0.69223662167705
-0.575731052605613,-0.630088714928206
-0.630088714928206,-0.69223662167705
-0.505149978319906,-0.575731052605613
-0.550907468880581,-0.69223662167705
-0.425968732272281,-0.575731052605613
-0.343781976084931,-0.274701056941632
-0.602059991327962,-0.660051938305649
-0.630088714928206,-0.660051938305649
-0.3748162098249,-0.40823996531185
-0.550907468880581,-0.575731052605613
-0.602059991327962,-0.40823996531185
-0.483960679249968,-0.329058719264225
-0.301029995663981,-0.204119982655925
-0.483960679249968,-0.575731052605613
0.171543631304961,-0.237978249916892
-0.204119982655925,-0.193396117264152
-0.630088714928206,-0.630088714928206
-0.69223662167705,-0.660051938305649
-0.3748162098249,-0.215115366957388
-0.575731052605613,-0.69223662167705
-0.391206626013069,-0.359021942641668
-0.391206626013069,-0.2498774732166
-0.660051938305649,-0.69223662167705
-0.505149978319906,-0.575731052605613
-0.483960679249968,-0.359021942641668
-0.69223662167705,-0.69223662167705
-0.630088714928206,-0.660051938305649
-0.425968732272281,-0.425968732272281
-0.660051938305649,-0.630088714928206
-0.425968732272281,-0.314818280149614
-0.527426373031058,-0.602059991327962
-0.40823996531185,-0.425968732272281
-0.343781976084931,-0.193396117264152
-0.425968732272281,-0.314818280149614
-0.527426373031058,-0.527426373031058
-0.391206626013069,-0.2498774732166
-0.444452137966294,-0.301029995663981
-0.391206626013069,-0.359021942641668
-0.301029995663981,-0.193396117264152
-0.602059991327962,-0.575731052605613
-0.40823996531185,-0.3748162098249
-0.359021942641668,-0.359021942641668
-0.204119982655925,-0.1249387366083
-0.575731052605613,-0.505149978319906
-0.40823996531185,-0.301029995663981
-0.287666034106,-0.262111929633612
-0.550907468880581,-0.550907468880581
-0.505149978319906,-0.329058719264225
-0.182930683585987,-0.182930683585987
-0.237978249916892,-0.215115366957388
-0.391206626013069,-0.550907468880581
-0.329058719264225,-0.262111929633612
-0.505149978319906,-0.602059991327962
-0.3748162098249,-0.182930683585987
-0.3748162098249,-0.237978249916892
-0.359021942641668,-0.237978249916892
-0.463757293161681,-0.1249387366083
-0.329058719264225,-0.262111929633612
-0.237978249916892,-0.0579919469776868
-0.274701056941632,-0.204119982655925
-0.391206626013069,-0.359021942641668
-0.463757293161681,-0.226396377367077
-0.425968732272281,-0.425968732272281
-0.3748162098249,-0.40823996531185
-0.40823996531185,-0.215115366957388
-0.425968732272281,-0.287666034106
-0.314818280149614,-0.301029995663981
-0.287666034106,-0.193396117264152
-0.343781976084931,-0.182930683585987
-0.3748162098249,-0.343781976084931
-0.215115366957388,-0.13408211604817
-0.226396377367077,-0.0986097978859508
-0.329058719264225,-0.262111929633612
-0.287666034106,-0.143422142302313
-0.329058719264225,-0.2498774732166
-0.359021942641668,-0.40823996531185
-0.301029995663981,-0.215115366957388
-0.329058719264225,-0.237978249916892
-0.343781976084931,-0.237978249916892
-0.359021942641668,-0.237978249916892
-0.343781976084931,-0.262111929633612
-0.343781976084931,-0.2498774732166
-0.329058719264225,-0.226396377367077
-0.314818280149614,-0.0737862141609187
-0.391206626013069,-0.3748162098249
-0.301029995663981,-0.391206626013069
-0.152967460208543,-0.13408211604817
-0.274701056941632,-0.329058719264225
-0.314818280149614,-0.425968732272281
-0.204119982655925,-0.2498774732166
-0.314818280149614,-0.3748162098249
-0.274701056941632,-0.215115366957388
-0.215115366957388,-0.143422142302313
-0.262111929633612,-0.329058719264225
-0.193396117264152,-0.182930683585987
-0.237978249916892,-0.274701056941632
-0.152967460208543,0.0067333826589684
-0.314818280149614,-0.329058719264225
-0.182930683585987,-0.107209969647868
-0.2498774732166,-0.287666034106
-0.143422142302313,-0.0503051183113958
-0.2498774732166,-0.193396117264152
-0.182930683585987,0.0067333826589684
-0.172711518404301,-0.0986097978859508
-0.301029995663981,-0.274701056941632
-0.262111929633612,-0.287666034106
-0.193396117264152,-0.0579919469776868
-0.152967460208543,-0.090176630349088
-0.237978249916892,-0.0427519804209499
-0.0579919469776868,-0.0579919469776868
-0.1249387366083,-0.0658172844896433
-0.2498774732166,-0.226396377367077
-0.301029995663981,-0.301029995663981
-0.0737862141609187,-0.0137882844856333
-0.13408211604817,-0.0427519804209499
0.0688812894078129,-0.115983893955374
-0.143422142302313,-0.0137882844856333
-0.237978249916892,-0.0658172844896433
-0.143422142302313,0.0571428861365687
-0.172711518404301,-0.0737862141609187
-0.172711518404301,-0.0208501389731201
-0.143422142302313,-0.143422142302313
-0.182930683585987,-0.107209969647868
-0.0819041043830981,-0.0137882844856333
-0.0986097978859508,0.133339278634731
-0.391206626013069,-0.391206626013069
-0.13408211604817,-0.13408211604817
-0.0986097978859508,-0.035327962341743
-0.107209969647868,0.0263289387223491
-0.204119982655925,-0.035327962341743
-0.262111929633612,-0.182930683585987
-0.204119982655925,-0.00683942453030546
-0.262111929633612,-0.237978249916892
-0.143422142302313,-0.0503051183113958
-0.0986097978859508,-0.0208501389731201
-0.204119982655925,-0.0986097978859508
0.0511525224473813,0.0450783747351881
-0.0658172844896433,0.0389180660303697
-0.0737862141609187,-0.0280287236002435
-0.2498774732166,-0.143422142302313
-0.143422142302313,-0.0427519804209499
-0.13408211604817,0.0450783747351881
-0.193396117264152,-0.0579919469776868
-0.215115366957388,-0.172711518404301
-0.1627272974977,-0.0579919469776868
-0.1627272974977,-0.0579919469776868
-0.1249387366083,0.0326691167533681
-0.193396117264152,-0.1249387366083
-0.262111929633612,-0.0986097978859508
-0.204119982655925,-0.0658172844896433
-0.172711518404301,-0.0427519804209499
-0.172711518404301,-0.0503051183113958
-0.0579919469776868,0.0326691167533681
0,0.0263289387223491
-0.215115366957388,-0.0208501389731201
-0.204119982655925,-0.107209969647868
-0.182930683585987,-0.172711518404301
-0.0280287236002435,0.0263289387223491
-0.1627272974977,-0.0427519804209499
-0.152967460208543,0.0263289387223491
-0.1249387366083,-0.0658172844896433
-0.193396117264152,-0.115983893955374
-0.143422142302313,-0.0208501389731201
-0.182930683585987,-0.13408211604817
-0.182930683585987,-0.204119982655925
-0.035327962341743,0
-0.172711518404301,-0.0986097978859508
-0.0427519804209499,-0.035327962341743
-0.115983893955374,0
-0.0503051183113958,0.0571428861365687
-0.1249387366083,-0.0503051183113958
-0.107209969647868,-0.0427519804209499
-0.115983893955374,-0.0427519804209499
-0.090176630349088,0.0067333826589684
-0.226396377367077,-0.13408211604817
-0.0137882844856333,-0.0137882844856333
-0.0986097978859508,-0.035327962341743
-0.1627272974977,-0.0427519804209499
-0.0658172844896433,0.0389180660303697
-0.193396117264152,-0.090176630349088
0.0511525224473813,0.0746336182969042
-0.0208501389731201,0.0803107511885947
-0.152967460208543,-0.152967460208543
-0.0819041043830981,0.0571428861365687
-0.0427519804209499,0.138302698166281
-0.090176630349088,-0.0280287236002435
-0.0137882844856333,0.0198948287169393
-0.090176630349088,0.0450783747351881
-0.0503051183113958,-0.0579919469776868
-0.0737862141609187,-0.0579919469776868
-0.0280287236002435,0.0198948287169393
-0.00683942453030546,0.0450783747351881
0.0450783747351881,0.0326691167533681
0.0133639615579815,0.0326691167533681
0.0688812894078129,-0.00683942453030546
0.0511525224473813,0.102305044894763
0.0198948287169393,0.0450783747351881
0.0198948287169393,0.0133639615579815
0.0511525224473813,0.0969100130080564
-0.0208501389731201,-0.0208501389731201
0.0067333826589684,0.0389180660303697
-0.035327962341743,-0.0427519804209499
-0.0427519804209499,-0.0737862141609187
-0.0579919469776868,-0.0658172844896433
0.0133639615579815,0.0746336182969042
0.0389180660303697,0.063051745747089
0.0067333826589684,0.152861418337206
0.0067333826589684,0.0969100130080564
0.0803107511885947,0.157607853361668
0.497016083436602,0.0803107511885947
0.112898118392187,0.176091259055681
0.0198948287169393,0.20242019777803
0.0746336182969042,0.112898118392187
-0.00683942453030546,0.0511525224473813
0.128318477259681,0.152861418337206
-0.035327962341743,0.0571428861365687
0.0133639615579815,0.0803107511885947
0.0326691167533681,0.0133639615579815
0.063051745747089,0.210853365314893
0.0263289387223491,0.063051745747089
0.0389180660303697,0.152861418337206
0.32092482438092,0.215009325086051
0.0969100130080564,0.0969100130080564
-0.00683942453030546,-0.00683942453030546
-0.0208501389731201,0.10763387839983
0.0969100130080564,0.162302974570048
0.0969100130080564,0.180591760282358
0.10763387839983,0.102305044894763
0.0198948287169393,0.0511525224473813
-0.0137882844856333,0.0450783747351881
0.0969100130080564,0.10763387839983
-0.0137882844856333,0.0326691167533681
-0.00683942453030546,0.118099312077994
-0.0137882844856333,0.0803107511885947
-0.0280287236002435,-0.115983893955374
-0.0579919469776868,-0.0579919469776868
0.0859146287065932,0.162302974570048
0.0263289387223491,0.0746336182969042
-0.035327962341743,0.0133639615579815
0.112898118392187,0.166947879615811
0.0803107511885947,0.148062535455438
-0.0137882844856333,0.0746336182969042
0.102305044894763,0.176091259055681
0.123238951730406,0.123238951730406
0.0511525224473813,0.0859146287065932
0.0571428861365687,0.20242019777803
0.102305044894763,0.0803107511885947
0.0859146287065932,0.157607853361668
0.0326691167533681,0.123238951730406
0.10763387839983,0.0688812894078129
0.0746336182969042,0.148062535455438
0.138302698166281,0.210853365314893
0.171543631304961,0.152861418337206
0.157607853361668,0.210853365314893
0.0326691167533681,0.143210032661026
0.133339278634731,0.189455220613663
0.157607853361668,0.20242019777803
0.0389180660303697,0.171543631304961
0.0263289387223491,0.0450783747351881
0.112898118392187,0.152861418337206
0.23914300480277,0.185046101708608
0.0859146287065932,0.336834826270208
0.128318477259681,0.301029995663981
0.063051745747089,0.0511525224473813
0.162302974570048,0.265702033322238
0.0133639615579815,0.143210032661026
0.0969100130080564,0.219125891280883
0.0914471173065542,0.198141399798755
0.258278015243031,0.138302698166281
0.0969100130080564,0.0859146287065932
0.403335040558744,0.198141399798755
0.243038048686294,0.157607853361668
0.324153794511119,0.0969100130080564
0.162302974570048,0.176091259055681
0.171543631304961,0.10763387839983
0.20242019777803,0.185046101708608
0.227243781503063,0.250724877352585
0.152861418337206,0.231246523956736
0.112898118392187,0.227243781503063
0.112898118392187,0.301029995663981
0.162302974570048,0.20242019777803
0.118099312077994,0.180591760282358
0.0263289387223491,0.118099312077994
0.102305044894763,0.185046101708608
0.0263289387223491,0.148062535455438
0.162302974570048,0.30776337832295
0.0859146287065932,0.250724877352585
0.157607853361668,0.283725137455511
0.112898118392187,0.32735893438633
0.157607853361668,0.243038048686294
0.0746336182969042,0.123238951730406
0.0746336182969042,0.0859146287065932
0.0914471173065542,0.138302698166281
0.152861418337206,0.254517866369725
0.138302698166281,0.246898469499533
0.123238951730406,0.189455220613663
0.152861418337206,0.193820026016113
0.148062535455438,0.231246523956736
0.0914471173065542,0.133339278634731
0.20242019777803,0.210853365314893
0.243038048686294,0.32092482438092
0.138302698166281,0.176091259055681
0.143210032661026,0.193820026016113
0.166947879615811,0.185046101708608
0.148062535455438,0.227243781503063
0.143210032661026,0.258278015243031
0.166947879615811,0.290730039024169
0.189455220613663,0.185046101708608
0.123238951730406,0.180591760282358
0.235212711174338,0.20242019777803
0.176091259055681,0.198141399798755
0.148062535455438,0.210853365314893
0.123238951730406,0.138302698166281
0.180591760282358,0.301029995663981
0.36408174141107,0.276605396332563
0.162302974570048,0.317671666983199
0.206657250721285,0.283725137455511
0.123238951730406,0.20242019777803
0.162302974570048,0.273001272063738
0.166947879615811,0.231246523956736
0.206657250721285,0.243038048686294
0.176091259055681,0.223203803701322
0.162302974570048,0.185046101708608
0.171543631304961,0.29762374697207
0.180591760282358,0.148062535455438
0.123238951730406,0.235212711174338
0.166947879615811,0.162302974570048
0.235212711174338,0.314393957221963
0.23914300480277,0.304409736315362
0.157607853361668,0.231246523956736
0.162302974570048,0.206657250721285
0.133339278634731,0.231246523956736
0.258278015243031,0.30776337832295
0.171543631304961,0.166947879615811
0.235212711174338,0.290730039024169
0.123238951730406,0.123238951730406
0.223203803701322,0.317671666983199
0.148062535455438,0.210853365314893
0.231246523956736,0.262005887762274
0.152861418337206,0.20242019777803
0.133339278634731,0.290730039024169
0.152861418337206,0.246898469499533
0.231246523956736,0.265702033322238
0.176091259055681,0.280179856690861
0.180591760282358,0.258278015243031
0.171543631304961,0.189455220613663
0.171543631304961,0.180591760282358
0.23914300480277,0.311091321671877
0.227243781503063,0.30776337832295
0.227243781503063,0.290730039024169
0.171543631304961,0.189455220613663
0.185046101708608,0.254517866369725
0.262005887762274,0.30776337832295
0.301029995663981,0.395217150336564
0.162302974570048,0.254517866369725
0.227243781503063,0.283725137455511
0.231246523956736,0.311091321671877
0.210853365314893,0.235212711174338
0.246898469499533,0.349156063481175
0.465661632552612,0.30776337832295
0.265702033322238,0.378511456833712
0.231246523956736,0.273001272063738
0.273001272063738,0.352182518111362
0.189455220613663,0.311091321671877
0.280179856690861,0.339948061694351
0.193820026016113,0.269366987408644
0.20242019777803,0.269366987408644
0.185046101708608,0.346108370399169
0.180591760282358,0.317671666983199
0.198141399798755,0.235212711174338
0.210853365314893,0.336834826270208
0.215009325086051,0.254517866369725
0.215009325086051,0.262005887762274
0.198141399798755,0.301029995663981
0.246898469499533,0.273001272063738
0.276605396332563,0.343039138671493
0.185046101708608,0.250724877352585
0.243038048686294,0.339948061694351
0.265702033322238,0.343039138671493
0.20242019777803,0.339948061694351
0.235212711174338,0.333699112417349
0.235212711174338,0.265702033322238
0.219125891280883,0.32735893438633
0.235212711174338,0.372796973309282
0.262005887762274,0.294190571133676
0.185046101708608,0.294190571133676
0.227243781503063,0.314393957221963
0.227243781503063,0.23914300480277
0.269366987408644,0.33054059317252
0.223203803701322,0.301029995663981
0.231246523956736,0.290730039024169
0.215009325086051,0.361137360764289
0.250724877352585,0.287241711178348
0.809770077672514,0.336834826270208
0.841202996130733,0.367006294428387
0.93101266872085,0.367006294428387
0.30776337832295,0.283725137455511
0.227243781503063,0.258278015243031
0.280179856690861,0.378511456833712
0.30776337832295,0.367006294428387
0.215009325086051,0.336834826270208
0.258278015243031,0.355188028251088
0.32092482438092,0.406007630420071
0.276605396332563,0.346108370399169
0.304409736315362,0.434369274298713
0.262005887762274,0.290730039024169
0.336834826270208,0.434369274298713
0.304409736315362,0.386944624370574
0.29762374697207,0.352182518111362
0.346108370399169,0.378511456833712
0.408663874063811,0.339948061694351
0.30776337832295,0.336834826270208
0.311091321671877,0.311091321671877
0.343039138671493,0.378511456833712
0.290730039024169,0.32092482438092
0.346108370399169,0.369911285071794
0.258278015243031,0.372796973309282
0.254517866369725,0.355188028251088
0.287241711178348,0.355188028251088
0.446673056996006,0.413928114056168
0.392477112970535,0.336834826270208
0.361137360764289,0.349156063481175
0.431866129144908,0.470281830189357
0.311091321671877,0.421706730629786
0.375663613960885,0.413928114056168
0.352182518111362,0.397940008672038
0.375663613960885,0.444240028325007
0.333699112417349,0.29762374697207
0.294190571133676,0.361137360764289
0.369911285071794,0.343039138671493
0.324153794511119,0.397940008672038
0.32092482438092,0.384151724186404
0.29762374697207,0.355188028251088
0.32092482438092,0.333699112417349
0.301029995663981,0.369911285071794
0.32735893438633,0.352182518111362
0.375663613960885,0.439332693830263
0.392477112970535,0.439332693830263
0.339948061694351,0.413928114056168
0.386944624370574,0.400645902047963
0.294190571133676,0.413928114056168
0.32735893438633,0.311091321671877
0.324153794511119,0.384151724186404
0.369911285071794,0.449092531119419
0.336834826270208,0.392477112970535
0.265702033322238,0.349156063481175
0.311091321671877,0.336834826270208
0.324153794511119,0.32092482438092
0.336834826270208,0.426816136408267
0.389719678425347,0.416536497163696
0.392477112970535,0.441793292377919
0.367006294428387,0.426816136408267
0.287241711178348,0.389719678425347
0.372796973309282,0.416536497163696
0.333699112417349,0.381340746852576
0.355188028251088,0.384151724186404
0.349156063481175,0.375663613960885
0.426816136408267,0.397940008672038
0.488286252177706,0.392477112970535
0.355188028251088,0.381340746852576
0.375663613960885,0.406007630420071
0.314393957221963,0.384151724186404
0.400645902047963,0.481621755946339
0.33054059317252,0.458637849025649
0.355188028251088,0.419129307741976
0.361137360764289,0.426816136408267
0.367006294428387,0.381340746852576
0.339948061694351,0.421706730629786
0.419129307741976,0.453891414001188
0.375663613960885,0.463332970234029
0.378511456833712,0.431866129144908
0.436858074702407,0.424268947394387
0.304409736315362,0.389719678425347
0.375663613960885,0.436858074702407
0.372796973309282,0.483854637378631
0.395217150336564,0.486076097372589
0.369911285071794,0.413928114056168
0.403335040558744,0.470281830189357
0.378511456833712,0.406007630420071
0.317671666983199,0.381340746852576
0.392477112970535,0.458637849025649
0.346108370399169,0.389719678425347
0.339948061694351,0.406007630420071
0.434369274298713,0.472573626968942
0.35817288180055,0.499171395462737
0.36408174141107,0.406007630420071
0.386944624370574,0.426816136408267
0.486076097372589,0.779280755524613
0.492673102425819,0.590019373111849
0.444240028325007,0.479377335023887
0.446673056996006,0.507687246385266
0.449092531119419,0.598653742636051
0.444240028325007,0.494850021680094
0.416536497163696,0.479377335023887
0.595220566797657,0.400645902047963
0.444240028325007,0.551754873016567
0.395217150336564,0.424268947394387
0.458637849025649,0.441793292377919
0.439332693830263,0.536242706838319
0.456271115746542,0.499171395462737
0.472573626968942,0.516039320750032
0.456271115746542,0.581209852354842
0.441793292377919,0.536242706838319
0.446673056996006,0.557432005908257
0.431866129144908,0.492673102425819
0.419129307741976,0.507687246385266
0.411303970230019,0.467977875279793
0.453891414001188,0.458637849025649
0.488286252177706,0.384151724186404
0.488286252177706,0.544068044350276
0.441793292377919,0.456271115746542
0.532276519620718,0.63942422928971
0.492673102425819,0.481621755946339
0.456271115746542,0.470281830189357
0.419129307741976,0.526258485931718
0.434369274298713,0.66216735642827
0.488286252177706,0.513966312127167
0.429348472923662,0.456271115746542
0.441793292377919,0.557432005908257
0.406007630420071,0.520155886944864
0.36408174141107,0.397940008672038
0.467977875279793,0.453891414001188
0.36408174141107,0.426816136408267
0.411303970230019,0.499171395462737
0.513966312127167,0.479377335023887
0.408663874063811,0.501316063929326
0.413928114056168,0.488286252177706
0.392477112970535,0.426816136408267
0.47485339326384,0.503450193442012
0.451498600885297,0.540173000466751
0.47485339326384,0.568568372026217
0.492673102425819,0.509790371473031
0.467977875279793,0.481621755946339
0.355188028251088,0.431866129144908
0.538212299701224,0.553655508356001
0.343039138671493,0.446673056996006
0.426816136408267,0.463332970234029
0.61870166264718,0.460991754419127
0.185046101708608,0.171543631304961
0.441793292377919,0.509790371473031
0.47485339326384,0.544068044350276
-0.107209969647868,-0.0137882844856333
0.408663874063811,0.486076097372589
0.467977875279793,0.526258485931718
0.395217150336564,0.449092531119419
1.10230504489476,0.451498600885297
0.406007630420071,0.408663874063811
0.397940008672038,0.411303970230019
0.507687246385266,0.536242706838319
0.446673056996006,0.524233799365304
0.61870166264718,0.429348472923662
0.444240028325007,0.501316063929326
0.436858074702407,0.544068044350276
0.488286252177706,0.536242706838319
0.424268947394387,0.486076097372589
0.449092531119419,0.481621755946339
0.501316063929326,0.490485216277644
0.540173000466751,0.494850021680094
0.460991754419127,0.511883360978874
0.494850021680094,0.516039320750032
0.490485216277644,0.509790371473031
0.516039320750032,0.463332970234029
0.426816136408267,0.518102481313805
0.439332693830263,0.472573626968942
0.467977875279793,0.559308010907012
0.426816136408267,0.516039320750032
0.444240028325007,0.584755133119492
0.416536497163696,0.429348472923662
0.770161376221906,0.501316063929326
0.499171395462737,0.633152719846375
0.518102481313805,0.581209852354842
0.497016083436602,0.588271706842329
0.483854637378631,0.602059991327962
0.486076097372589,0.522199629454851
0.501316063929326,0.549845883209235
0.568568372026217,0.551754873016567
0.528273777167044,0.522199629454851
0.488286252177706,0.551754873016567
0.499171395462737,0.568568372026217
0.499171395462737,0.575837068590981
0.497016083436602,0.492673102425819
0.246898469499533,0.258278015243031
0.463332970234029,0.477121254719662
0.488286252177706,0.645606461540403
-0.0737862141609187,-0.00683942453030546
0.490485216277644,0.568568372026217
0.467977875279793,0.579426299614425
0.465661632552612,0.522199629454851
0.492673102425819,0.566732028986219
0.453891414001188,0.534264140856231
0.472573626968942,0.663642041994276
0.479377335023887,0.520155886944864
0.520155886944864,0.520155886944864
0.490485216277644,0.557432005908257
1.03077676307566,0.553655508356001
0.687974620034556,0.511883360978874
0.605439731979343,0.640978057358332
0.610460533354394,0.540173000466751
0.553655508356001,0.605439731979343
0.59176003468815,0.586516979275779
0.644069134335474,0.582986110380645
0.629982673056869,0.551754873016567
0.596940547191931,0.574031267727719
0.700325058420985,0.544068044350276
0.577635391996544,0.532276519620718
0.610460533354394,0.581209852354842
0.75966784468963,0.593493747497151
0.650186059145156,0.63472910808133
0.538212299701224,0.600360206450068
0.620331287380688,0.563035883426256
0.596940547191931,0.593493747497151
0.621954820044902,0.582986110380645
0.753726651052225,0.546002544127475
0.547928465163514,0.621954820044902
0.660687646370222,0.598653742636051
0.574031267727719,0.595220566797657
0.57221792696425,0.628388930050311
0.563035883426256,0.564887888287849
0.570396983072625,0.343039138671493
0.555547862033706,0.588271706842329
0.607119790097365,0.566732028986219
0.602059991327962,0.615423952885944
0.551754873016567,0.605439731979343
0.780407330687868,0.600360206450068
0.697610709073294,0.600360206450068
0.631570588836501,0.628388930050311
0.470281830189357,0.505573887071867
0.59176003468815,0.590019373111849
0.547928465163514,0.439332693830263
0.772459235984185,0.605439731979343
0.595220566797657,0.524233799365304
-0.00683942453030546,-0.0986097978859508
0.568568372026217,0.593493747497151
0.636299795080561,0.590019373111849
0.612121317335858,0.577635391996544
0.608793373986931,0.610460533354394
0.790417121642573,0.581209852354842
0.629982673056869,0.595220566797657
0.63942422928971,0.575837068590981
0.596940547191931,0.607119790097365
0.637864821934189,0.823229625118832
0.575837068590981,0.593493747497151
0.563035883426256,0.497016083436602
0.584755133119492,0.596940547191931
0.629982673056869,0.59176003468815
0.613775774505871,0.584755133119492
0.633152719846375,0.564887888287849
0.593493747497151,0.623572306018521
0.598653742636051,0.631570588836501
0.672386521609956,0.633152719846375
0.660687646370222,0.631570588836501
0.629982673056869,0.628388930050311
0.636299795080561,0.584755133119492
0.61870166264718,0.633152719846375
0.570396983072625,0.654717868772661
0.575837068590981,0.758486090268202
0.544068044350276,0.605439731979343
0.570396983072625,0.727846132072248
0.559308010907012,0.659202877464531
0.566732028986219,0.577635391996544
0.693507108634517,0.648664886024623
0.534264140856231,0.610460533354394
0.538212299701224,0.631570588836501
0.566732028986219,0.63472910808133
0.579426299614425,0.582986110380645
0.584755133119492,0.673826968973263
0.581209852354842,0.559308010907012
0.584755133119492,0.640978057358332
0.598653742636051,0.675262654518418
0.561175947042132,0.6251837901751
0.536242706838319,0.557432005908257
0.555547862033706,0.645606461540403
0.825263795029285,0.714958109720149
0.546002544127475,0.600360206450068
0.600360206450068,0.651701922750105
0.593493747497151,0.650186059145156
0.559308010907012,0.588271706842329
0.626789316890519,0.57221792696425
0.551754873016567,0.659202877464531
0.561175947042132,0.68658041504295
0.553655508356001,0.636299795080561
0.570396983072625,0.678119865362899
0.577635391996544,0.653212513775344
0.670941280735775,0.613775774505871
0.612121317335858,0.675262654518418
0.6251837901751,0.689364363562561
0.57221792696425,0.669491214340542
0.613775774505871,0.63472910808133
0.593493747497151,0.656218023915069
0.600360206450068,0.610460533354394
0.63472910808133,0.720159303405957
0.566732028986219,0.670941280735775
0.518102481313805,0.603753149347407
0.57221792696425,0.66216735642827
0.59176003468815,0.666576475333325
0.621954820044902,0.692130579805713
0.547928465163514,0.63472910808133
0.581209852354842,0.672386521609956
0.590019373111849,0.623572306018521
0.63942422928971,0.617065899952921
0.584755133119492,0.794792921702861
0.623572306018521,0.687974620034556
0.734149500806986,0.680958401493299
0.626789316890519,0.683778505440947
0.6251837901751,0.697610709073294
0.918914547097582,0.613775774505871
0.610460533354394,0.629982673056869
0.605439731979343,0.642526345921193
0.669491214340542,0.746488242128306
0.581209852354842,0.656218023915069
0.598653742636051,0.683778505440947
0.615423952885944,0.645606461540403
0.526258485931718,0.670941280735775
0.593493747497151,0.651701922750105
0.6251837901751,0.676693609624867
0.613775774505871,0.698970004336019
0.65771301500202,0.720159303405957
0.612121317335858,0.644069134335474
0.559308010907012,0.586516979275779
0.564887888287849,0.673826968973263
0.600360206450068,0.650186059145156
0.602059991327962,0.714958109720149
0.600360206450068,0.65771301500202
0.590019373111849,0.705703386994987
0.564887888287849,0.663642041994276
0.544068044350276,0.660687646370222
0.579426299614425,0.682370742516557
0.633152719846375,0.685181719850385
0.628388930050311,0.669491214340542
0.628388930050311,0.650186059145156
0.637864821934189,0.642526345921193
0.645606461540403,0.731639121089387
0.596940547191931,0.685181719850385
0.486076097372589,0.59176003468815
0.644069134335474,0.744048379071207
0.568568372026217,0.650186059145156
0.602059991327962,0.663642041994276
0.602059991327962,0.68658041504295
0.603753149347407,0.698970004336019
0.534264140856231,0.532276519620718
0.595220566797657,0.680958401493299
0.623572306018521,0.666576475333325
0.666576475333325,0.721449926887451
0.608793373986931,0.697610709073294
0.231246523956736,0.23914300480277
0.617065899952921,0.704365036222725
0.735399269962694,0.666576475333325
0.663642041994276,0.68658041504295
0.6251837901751,0.704365036222725
0.570396983072625,0.673826968973263
0.608793373986931,0.682370742516557
0.610460533354394,0.666576475333325
0.65771301500202,0.711015923966087
0.577635391996544,0.64713836606315
0.682370742516557,0.648664886024623
0.670941280735775,0.754921409665169
0.570396983072625,0.659202877464531
0.588271706842329,0.653212513775344
0.265702033322238,0.346108370399169
0.63472910808133,0.708367778676399
0.626789316890519,0.668036290092368
0.663642041994276,0.754921409665169
0.595220566797657,0.711015923966087
0.660687646370222,1.13533145865052
0.642526345921193,1.22684147069902
0.644069134335474,0.873247922628232
0.840223752239182,0.705703386994987
0.59176003468815,0.675262654518418
0.653212513775344,0.701675897711944
0.642526345921193,0.676693609624867
0.666576475333325,0.718864833052958
0.615423952885944,0.703022548347216
0.672386521609956,0.705703386994987
0.663642041994276,0.701675897711944
0.656218023915069,0.763193935631159
0.63942422928971,0.679541452497693
0.729114146058883,0.707037626084052
0.654717868772661,0.701675897711944
0.700325058420985,0.737888070366388
0.742823288041901,0.685181719850385
0.620331287380688,0.666576475333325
0.694879288233864,0.740362689494244
0.666576475333325,0.709693869727792
0.633152719846375,0.680958401493299
0.607119790097365,0.697610709073294
0.648664886024623,0.730378468587643
0.651701922750105,0.741594731403935
0.692130579805713,0.727846132072248
0.682370742516557,0.713648019791831
0.68658041504295,0.731639121089387
0.705703386994987,0.744048379071207
0.730378468587643,0.717566492827677
0.752528596549278,0.707037626084052
0.734149500806986,0.825263795029285
0.737888070366388,0.752528596549278
0.701675897711944,0.75966784468963
0.76436296589801,0.737888070366388
0.694879288233864,0.804480189105993
0.707037626084052,0.780407330687868
0.628388930050311,0.687974620034556
0.734149500806986,0.780407330687868
0.0263289387223491,0.0688812894078129
0.739127142481937,0.886666945293343
0.532276519620718,0.617065899952921
0.746488242128306,0.827288481595699
0.717566492827677,0.731639121089387
0.732896124808889,0.824247901041137
0.654717868772661,0.763193935631159
0.72657440500861,0.731639121089387
0.65771301500202,0.790417121642573
0.64713836606315,0.78265175161032
0.857520951405761,0.771311825853338
0.698970004336019,0.781530991035024
0.675262654518418,0.772459235984185
0.397940008672038,0.503450193442012
0.721449926887451,0.762021750083108
0.660687646370222,0.739127142481937
0.727846132072248,0.828297296176844
0.603753149347407,0.660687646370222
0.709693869727792,0.789316247841687
0.698970004336019,0.7501225267834
0.697610709073294,0.866840933145009
0.704365036222725,0.868681166753924
0.694879288233864,0.863136906582225
0.716264259522433,0.885785128783473
0.656218023915069,0.756112890472587
0.712333965894,0.860338006570994
0.692130579805713,0.864065879090237
0.740362689494244,0.784884633042612
0.711015923966087,0.922984815708883
0.703022548347216,0.805543334023454
0.911490529018375,0.835294136520212
0.694879288233864,0.78376962734182
0.678119865362899,0.772459235984185
0.683778505440947,0.801275049230781
0.685181719850385,0.833306515284699
0.692130579805713,0.769007870943774
0.679541452497693,0.748914474594432
0.729114146058883,0.790417121642573
0.64713836606315,0.778151250383644
0.727846132072248,0.828297296176844
0.701675897711944,0.747703052659987
0.708367778676399,0.800201391126718
0.740362689494244,0.794792921702861
0.7655288578248,0.818102121851781
0.72657440500861,0.742823288041901
0.734149500806986,0.803414435241333
0.701675897711944,0.793703098089801
0.757301111410523,0.780407330687868
0.708367778676399,0.798046079100583
0.801275049230781,0.729114146058883
0.692130579805713,0.784884633042612
0.983400738180538,0.773603622632923
0.668036290092368,0.752528596549278
1.69978354403424,0.754921409665169
0.770161376221906,0.777018799984736
0.660687646370222,0.800201391126718
0.742823288041901,0.784884633042612
0.72657440500861,0.747703052659987
0.653212513775344,0.747703052659987
0.676693609624867,0.766691628216593
0.678119865362899,0.789316247841687
0.795880017344075,0.830307922369478
0.645606461540403,0.772459235984185
0.416536497163696,0.431866129144908
0.737888070366388,0.817069316414013
0.712333965894,0.826277318200837
0.772459235984185,0.784884633042612
0.712333965894,0.771311825853338
0.705703386994987,0.773603622632923
0.745270023988988,0.784884633042612
0.745270023988988,0.800201391126718
0.621954820044902,0.707037626084052
0.713648019791831,0.780407330687868
0.742823288041901,0.798046079100583
0.703022548347216,0.800201391126718
0.81395608098987,0.756112890472587
0.623572306018521,0.727846132072248
0.679541452497693,0.736645452975293
0.703022548347216,0.772459235984185
0.732896124808889,0.850875878873217
0.724019724219195,0.842180036997044
1.1519058745372,1.13582807903843
0.817069316414013,0.826277318200837
0.795880017344075,0.838258615483951
0.855632711553374,0.818102121851781
0.885785128783473,0.819132476977787
0.781530991035024,0.747703052659987
0.75966784468963,0.741594731403935
0.805543334023454,0.769007870943774
0.912321714883387,0.731639121089387
1.050548916399,0.758486090268202
0.823229625118832,0.792610532779228
0.803414435241333,0.796964398636295
1.03580483060623,0.72657440500861
0.75966784468963,0.744048379071207
0.507687246385266,0.503450193442012
1.11913211751576,0.831309755528623
0.790417121642573,0.796964398636295
0.754921409665169,0.766691628216593
0.793703098089801,0.831309755528623
0.788212576391539,0.772459235984185
0.518102481313805,0.503450193442012
0.775883388927821,0.795880017344075
0.72657440500861,0.7501225267834
0.781530991035024,0.720159303405957
0.806603882735848,0.792610532779228
0.724019724219195,0.735399269962694
0.757301111410523,0.767851293743832
0.825263795029285,0.821185882608845
0.838258615483951,0.840223752239182
0.858462001572238,0.844127549148049
1.05595140532915,0.732896124808889
0.847996567894073,0.804480189105993
0.801275049230781,0.802346059593307
0.795880017344075,0.879561764618376
0.854685504019982,0.835294136520212
0.936545157320811,0.78599678341198
0.836284546258234,0.745270023988988
0.794792921702861,0.760846392175173
0.781530991035024,0.78376962734182
0.933392370466205,0.780407330687868
0.805543334023454,0.778151250383644
0.784884633042612,0.756112890472587
1.07974636581754,0.778151250383644
0.766691628216593,0.78599678341198
0.744048379071207,0.775883388927821
0.7655288578248,0.792610532779228
0.798046079100583,0.777018799984736
0.878665387660525,0.791515211941625
0.850875878873217,0.78599678341198
0.703022548347216,0.756112890472587
1.33777114244008,0.753726651052225
0.816034048982408,0.799125072157222
0.720159303405957,0.741594731403935
0.780407330687868,0.793703098089801
0.811868122728205,0.7655288578248
0.901390202114049,0.756112890472587
0.858462001572238,0.858462001572238
0.0859146287065932,0.0914471173065542
0.737888070366388,0.774745001691732
0.756112890472587,0.763193935631159
0.766691628216593,0.780407330687868
0.846066367019436,0.857520951405761
0.801275049230781,0.871426978736606
0.833306515284699,0.891920571639503
0.838258615483951,0.882239848018823
0.825263795029285,0.851831422673225
0.756112890472587,0.807661847892182
0.791515211941625,0.78710609303657
0.781530991035024,0.7655288578248
1.75300821502089,0.727846132072248
0.929418925714293,0.737888070366388
0.804480189105993,0.805543334023454
0.835294136520212,0.835294136520212
0.915630641228659,0.828297296176844
0.774745001691732,0.807661847892182
0.746488242128306,0.771311825853338
0.416536497163696,0.429348472923662
0.802346059593307,0.866840933145009
0.877767156767625,0.770161376221906
0.530279759864642,0.557432005908257
0.819132476977787,0.827288481595699
0.790417121642573,0.803414435241333
0.849918228028945,0.850875878873217
0.78599678341198,0.789316247841687
0.777018799984736,0.800201391126718
0.779280755524613,0.802346059593307
0.834301462986535,0.842180036997044
0.777018799984736,0.796964398636295
0.806603882735848,0.798046079100583
0.804480189105993,0.792610532779228
0.805543334023454,0.802346059593307
0.721449926887451,0.751327227921771
0.844127549148049,0.821185882608845
0.805543334023454,0.834301462986535
0.859401017034066,0.826277318200837
0.794792921702861,0.796964398636295
0.827288481595699,0.824247901041137
0.913151312999839,0.798046079100583
0.809770077672514,0.814996307791148
0.856577857697687,0.855632711553374
0.791515211941625,0.820160393391155
0.685181719850385,0.694879288233864
0.800201391126718,0.805543334023454
0.802346059593307,0.816034048982408
0.801275049230781,0.816034048982408
2.70139256978068,0.804480189105993
0.770161376221906,0.790417121642573
0.810820367137012,0.81395608098987
0.793703098089801,0.821185882608845
0.821185882608845,0.812913356642855
0.814996307791148,0.807661847892182
0.679541452497693,0.669491214340542
0.86591788395183,0.864992868731196
0.826277318200837,0.844127549148049
0.481621755946339,0.492673102425819
0.814996307791148,0.8372727025023
0.822208956066424,0.795880017344075
0.834301462986535,1.0074010145843
0.861272978906067,0.850875878873217
0.8677620246502,0.853736226085963
1.29315530370207,0.805543334023454
0.860338006570994,0.843154884728255
0.808717242049247,0.814996307791148
0.81395608098987,0.838258615483951
0.918095895616902,0.863136906582225
0.833306515284699,0.790417121642573
0.542124889064273,0.570396983072625
0.842180036997044,0.850875878873217
1.01072386539177,0.88754697493976
0.870513635640979,0.817069316414013
1.0583311070745,0.853736226085963
0.790417121642573,0.78376962734182
0.890176414749445,0.827288481595699
0.926213785839081,0.885785128783473
0.864992868731196,0.891920571639503
0.808717242049247,0.854685504019982
0.852784868680548,0.884901518139081
0.806603882735848,0.851831422673225
0.874155539430676,0.792610532779228
0.847032539791456,0.896250562461638
0.779280755524613,0.833306515284699
0.933392370466205,0.852784868680548
0.758486090268202,0.779280755524613
0.818102121851781,0.828297296176844
0.680958401493299,0.700325058420985
2.53716952811542,0.881348987230747
0.805543334023454,0.839242295365205
0.823229625118832,0.847032539791456
0.807661847892182,0.801275049230781
0.871426978736606,0.905627255057304
0.868681166753924,0.902240926150825
1.17789705991894,0.828297296176844
0.855632711553374,0.898827985349449
0.876867064254962,0.899683738300032
1.10551018476997,0.811868122728205
0.748914474594432,0.777018799984736
0.863136906582225,0.8750612633917
0.868681166753924,0.88754697493976
0.847996567894073,0.855632711553374
0.827288481595699,0.794792921702861
0.845098040014257,0.908987383864571
0.906469727643324,0.940454224953692
0.854685504019982,0.882239848018823
0.844127549148049,0.888425224949681
1.03392612047287,0.89104936877583
0.878665387660525,0.916453948549925
0.780407330687868,0.816034048982408
1.02247992255143,0.914805770169852
3.24317762091114,1.00203099894033
0.984105190049354,1.03953804398277
0.83230928297075,0.897970542855912
0.802346059593307,0.847032539791456
0.828297296176844,0.882239848018823
0.804480189105993,0.899683738300032
0.789316247841687,0.942008053022313
0.792610532779228,0.890176414749445
0.876867064254962,0.956498589743549
0.840223752239182,0.868681166753924
0.858462001572238,0.908987383864571
0.86591788395183,0.918095895616902
0.83230928297075,0.871426978736606
0.926213785839081,0.917275698051298
0.845098040014257,0.8677620246502
0.886666945293343,0.884901518139081
0.849918228028945,0.870513635640979
0.844127549148049,0.879561764618376
0.88930170250631,0.921361283044669
0.918914547097582,0.876867064254962
1.30474626828253,0.86591788395183
1.18103925592412,0.906469727643324
1.04262472706792,0.884016106044626
0.834301462986535,0.884016106044626
0.840223752239182,0.853736226085963
0.850875878873217,0.884901518139081
0.838258615483951,0.866840933145009
0.861272978906067,0.883128885139733
0.996593751308088,0.8750612633917
0.888425224949681,0.904783145011388
0.86591788395183,0.86591788395183
0.885785128783473,0.920547235042685
0.955747864436642,0.908149785761346
0.854685504019982,0.875965102389944
0.880456295278406,0.905627255057304
0.859401017034066,0.882239848018823
0.942008053022313,0.899683738300032
1.05475664671621,0.89538801107204
1.08256098669901,0.88754697493976
1.17062836335418,0.886666945293343
0.922173808037341,0.91397932942207
0.910657749315637,0.935759103745312
0.806603882735848,0.811868122728205
0.900537808352872,0.89538801107204
0.910657749315637,0.943556341585174
0.870513635640979,0.900537808352872
0.849918228028945,0.879561764618376
0.898827985349449,0.903089986991943
0.397940008672038,0.406007630420071
0.858462001572238,0.901390202114049
0.906469727643324,0.918095895616902
0.896250562461638,0.9278193125545
0.596940547191931,0.617065899952921
0.915630641228659,0.917275698051298
0.914805770169852,0.929418925714293
0.884901518139081,0.915630641228659
0.948168361727131,0.948168361727131
0.930216528292755,0.948168361727131
0.902240926150825,0.943556341585174
0.8677620246502,1.06128751387516
0.859401017034066,1.48385463737863
0.900537808352872,0.937329790744542
0.933392370466205,0.984808501104929
0.903089986991943,0.948168361727131
0.912321714883387,0.951216054809137
0.886666945293343,0.901390202114049
0.900537808352872,0.972694498018852
0.973416517273937,1.02632893872235
0.880456295278406,0.939675221189842
0.844127549148049,0.914805770169852
0.932600584500482,0.960232873128512
0.901390202114049,0.95724801957905
0.883128885139733,0.945868473835551
0.913151312999839,0.948168361727131
1.07861538996509,0.995223736033468
0.613775774505871,0.650186059145156
0.878665387660525,0.922984815708883
0.997277141664527,0.969794357145482
0.886666945293343,0.908987383864571
0.870513635640979,0.923794311715668
1.03517949647097,0.966141732739033
0.91397932942207,0.944328420867459
0.950456134261961,0.992470671461382


==> EvEm_fail.csv <==
4,0.258278015243031
4,0.386944624370574
4,0.488286252177706
4,0.467977875279793
4,0.516039320750032
4,0.770161376221906
4,0.518102481313805
4,0.479377335023887
4,0.687974620034556
4,0.59176003468815
4,0.644069134335474
4,0.629982673056869
4,0.650186059145156
4,0.555547862033706
4,0.697610709073294
4,0.637864821934189
4,0.633152719846375
4,0.672386521609956
4,0.570396983072625
4,0.579426299614425
4,0.584755133119492
4,0.581209852354842
4,0.584755133119492
4,0.561175947042132
4,0.536242706838319
4,0.546002544127475
4,0.626789316890519
4,0.577635391996544


==> EvEm_suc.csv <==
-0.2498774732166,-0.00683942453030546
-0.237978249916892,-0.40823996531185
-0.726998727936262,-0.851937464544562
-0.215115366957388,-0.182930683585987
-0.237978249916892,-0.2498774732166
-0.527426373031058,-0.630088714928206
-0.575731052605613,-0.262111929633612
-0.301029995663981,-0.806179973983887
-0.262111929633612,-0.69223662167705
-0.3748162098249,-0.527426373031058
-0.215115366957388,-0.806179973983887
-0.463757293161681,-0.660051938305649
-0.3748162098249,-0.69223662167705
-0.343781976084931,-0.391206626013069
-0.343781976084931,-0.764787288825662
-0.550907468880581,-0.193396117264152
-0.660051938305649,-0.575731052605613
-0.96108193396963,-0.851937464544562
-0.96108193396963,-0.630088714928206
-0.96108193396963,-0.764787288825662
-0.903089986991943,-0.69223662167705
-0.806179973983887,-0.764787288825662
-0.903089986991943,-0.851937464544562
-0.903089986991943,-0.806179973983887
-0.851937464544562,-0.806179973983887
-0.903089986991943,-0.69223662167705
-0.96108193396963,-0.806179973983887
-0.806179973983887,-0.726998727936262
-0.602059991327962,-0.764787288825662
-0.903089986991943,-0.764787288825662
-0.851937464544562,-0.660051938305649
-0.444452137966294,-0.764787288825662
-1.10720996964787,-0.851937464544562
-0.96108193396963,-0.660051938305649
-0.903089986991943,-0.764787288825662
-0.96108193396963,-0.726998727936262
-0.630088714928206,-0.69223662167705
-0.505149978319906,-0.69223662167705
-0.463757293161681,-0.806179973983887
-1.10720996964787,-0.806179973983887
-0.505149978319906,-0.764787288825662
-0.96108193396963,-0.806179973983887
-1.02802872360024,-0.764787288825662
-0.806179973983887,-0.806179973983887
-0.602059991327962,-0.69223662167705
-0.550907468880581,-0.806179973983887
-0.764787288825662,-0.602059991327962
-0.630088714928206,-0.726998727936262
-0.726998727936262,-0.69223662167705
-0.851937464544562,-0.505149978319906
-0.69223662167705,-0.806179973983887
-0.851937464544562,-0.505149978319906
-0.96108193396963,-0.630088714928206
-0.630088714928206,-0.69223662167705
-0.96108193396963,-0.660051938305649
-0.764787288825662,-0.764787288825662
-0.274701056941632,-0.69223662167705
-0.764787288825662,-0.726998727936262
-0.806179973983887,-0.630088714928206
-0.806179973983887,-0.630088714928206
-0.851937464544562,-0.764787288825662
-0.726998727936262,-0.575731052605613
-0.806179973983887,-0.630088714928206
-0.903089986991943,-0.463757293161681
-0.602059991327962,-0.463757293161681
-0.602059991327962,-0.527426373031058
-0.602059991327962,-0.575731052605613
-0.806179973983887,-0.630088714928206
-0.660051938305649,-0.505149978319906
-0.851937464544562,-0.550907468880581
-0.660051938305649,-0.425968732272281
-0.630088714928206,-0.343781976084931
-0.851937464544562,-0.602059991327962
-0.764787288825662,-0.630088714928206
-0.630088714928206,-0.3748162098249
-0.806179973983887,-0.550907468880581
-0.903089986991943,-0.602059991327962
-0.806179973983887,-0.483960679249968
-0.527426373031058,-0.301029995663981
-0.69223662167705,-0.483960679249968
-0.575731052605613,0.171543631304961
-0.575731052605613,-0.204119982655925
-0.505149978319906,-0.630088714928206
-0.483960679249968,-0.69223662167705
-0.204119982655925,-0.3748162098249
-0.851937464544562,-0.575731052605613
-0.726998727936262,-0.391206626013069
-0.630088714928206,-0.391206626013069
-0.806179973983887,-0.660051938305649
-0.69223662167705,-0.505149978319906
-0.314818280149614,-0.483960679249968
-0.287666034106,-0.69223662167705
-0.287666034106,-0.630088714928206
-0.0737862141609187,-0.425968732272281
-0.2498774732166,-0.660051938305649
-0.182930683585987,-0.425968732272281
-0.630088714928206,-0.527426373031058
-0.483960679249968,-0.40823996531185
-0.359021942641668,-0.343781976084931
-0.69223662167705,-0.425968732272281
-0.726998727936262,-0.527426373031058
-0.630088714928206,-0.391206626013069
-0.575731052605613,-0.444452137966294
-0.527426373031058,-0.391206626013069
-0.69223662167705,-0.301029995663981
-0.630088714928206,-0.602059991327962
-0.630088714928206,-0.40823996531185
-0.575731052605613,-0.359021942641668
-0.391206626013069,-0.204119982655925
-0.764787288825662,-0.575731052605613
-0.359021942641668,-0.40823996531185
-0.505149978319906,-0.287666034106
-0.726998727936262,-0.550907468880581
-0.764787288825662,-0.505149978319906
-0.505149978319906,-0.182930683585987
-0.630088714928206,-0.237978249916892
-0.660051938305649,-0.391206626013069
-0.660051938305649,-0.329058719264225
-0.69223662167705,-0.505149978319906
-0.602059991327962,-0.3748162098249
-0.550907468880581,-0.3748162098249
-0.575731052605613,-0.359021942641668
-0.726998727936262,-0.463757293161681
-0.69223662167705,-0.329058719264225
-0.550907468880581,-0.237978249916892
-0.575731052605613,-0.274701056941632
-0.630088714928206,-0.391206626013069
-0.602059991327962,-0.463757293161681
-0.483960679249968,-0.425968732272281
-0.575731052605613,-0.3748162098249
-0.69223662167705,-0.40823996531185
-0.602059991327962,-0.425968732272281
-0.660051938305649,-0.314818280149614
-0.575731052605613,-0.287666034106
-0.444452137966294,-0.343781976084931
-0.660051938305649,-0.3748162098249
-0.287666034106,-0.215115366957388
-0.483960679249968,-0.226396377367077
-0.602059991327962,-0.329058719264225
-0.660051938305649,-0.287666034106
-0.630088714928206,-0.329058719264225
-0.575731052605613,-0.359021942641668
-0.505149978319906,-0.301029995663981
-0.575731052605613,-0.329058719264225
-0.630088714928206,-0.343781976084931
-0.630088714928206,-0.359021942641668
-0.575731052605613,-0.343781976084931
-0.575731052605613,-0.343781976084931
-0.40823996531185,-0.329058719264225
-0.527426373031058,-0.314818280149614
-0.550907468880581,-0.391206626013069
-0.602059991327962,-0.301029995663981
-0.630088714928206,-0.152967460208543
-0.483960679249968,-0.274701056941632
-0.527426373031058,-0.314818280149614
-0.602059991327962,-0.204119982655925
-0.602059991327962,-0.314818280149614
-0.527426373031058,-0.274701056941632
-0.444452137966294,-0.215115366957388
-0.505149978319906,-0.262111929633612
-0.274701056941632,-0.193396117264152
-0.550907468880581,-0.237978249916892
-0.505149978319906,-0.152967460208543
-0.444452137966294,-0.314818280149614
-0.425968732272281,-0.182930683585987
-0.463757293161681,-0.2498774732166
-0.444452137966294,-0.143422142302313
-0.505149978319906,-0.2498774732166
-0.391206626013069,-0.182930683585987
-0.274701056941632,-0.172711518404301
-0.444452137966294,-0.301029995663981
-0.343781976084931,-0.262111929633612
-0.463757293161681,-0.193396117264152
-0.463757293161681,-0.152967460208543
-0.444452137966294,-0.237978249916892
-0.505149978319906,-0.0579919469776868
-0.215115366957388,-0.1249387366083
-0.444452137966294,-0.2498774732166
-0.463757293161681,-0.301029995663981
-0.391206626013069,-0.0737862141609187
-0.463757293161681,-0.13408211604817
-0.40823996531185,0.0688812894078129
-0.143422142302313,-0.143422142302313
0.0133639615579815,-0.237978249916892
-0.391206626013069,-0.143422142302313
-0.262111929633612,-0.172711518404301
-0.329058719264225,-0.172711518404301
-0.3748162098249,-0.143422142302313
-0.193396117264152,-0.182930683585987
-0.314818280149614,-0.0819041043830981
-0.40823996531185,-0.0986097978859508
-0.505149978319906,-0.391206626013069
-0.301029995663981,-0.13408211604817
-0.425968732272281,-0.0986097978859508
-0.391206626013069,-0.107209969647868
-0.463757293161681,-0.204119982655925
-0.463757293161681,-0.262111929633612
-0.527426373031058,-0.204119982655925
-0.505149978319906,-0.262111929633612
-0.215115366957388,-0.143422142302313
-0.152967460208543,-0.0986097978859508
-0.463757293161681,-0.204119982655925
-0.3748162098249,0.0511525224473813
0.0571428861365687,-0.0658172844896433
-0.359021942641668,-0.0737862141609187
-0.359021942641668,-0.2498774732166
-0.152967460208543,-0.143422142302313
-0.343781976084931,-0.13408211604817
-0.444452137966294,-0.193396117264152
-0.463757293161681,-0.215115366957388
-0.444452137966294,-0.1627272974977
-0.359021942641668,-0.1627272974977
-0.40823996531185,-0.1249387366083
-0.463757293161681,-0.193396117264152
-0.483960679249968,-0.262111929633612
-0.505149978319906,-0.204119982655925
-0.301029995663981,-0.172711518404301
-0.463757293161681,-0.172711518404301
-0.3748162098249,-0.0579919469776868
-0.329058719264225,0
-0.463757293161681,-0.215115366957388
-0.483960679249968,-0.204119982655925
-0.314818280149614,-0.182930683585987
-0.152967460208543,-0.0280287236002435
-0.425968732272281,-0.1627272974977
-0.425968732272281,-0.152967460208543
-0.391206626013069,-0.1249387366083
-0.425968732272281,-0.193396117264152
-0.425968732272281,-0.143422142302313
-0.329058719264225,-0.182930683585987
-0.287666034106,-0.182930683585987
-0.287666034106,-0.035327962341743
-0.444452137966294,-0.172711518404301
0.0198948287169393,-0.0427519804209499
-0.40823996531185,-0.115983893955374
-0.359021942641668,-0.0503051183113958
-0.40823996531185,-0.1249387366083
0.118099312077994,-0.107209969647868
-0.287666034106,-0.115983893955374
-0.237978249916892,-0.090176630349088
-0.391206626013069,-0.226396377367077
-0.115983893955374,-0.0137882844856333
0,-0.0986097978859508
-0.391206626013069,-0.1627272974977
-0.444452137966294,-0.0658172844896433
-0.314818280149614,-0.193396117264152
-0.314818280149614,0.0511525224473813
-0.301029995663981,-0.0208501389731201
-0.090176630349088,-0.152967460208543
-0.3748162098249,-0.0819041043830981
-0.237978249916892,-0.0427519804209499
-0.262111929633612,-0.090176630349088
-0.262111929633612,-0.0137882844856333
-0.359021942641668,-0.090176630349088
-0.359021942641668,-0.0503051183113958
-0.115983893955374,-0.0737862141609187
0.283725137455511,-0.0280287236002435
0.375663613960885,-0.00683942453030546
-0.359021942641668,0.0450783747351881
-0.215115366957388,0.0133639615579815
-0.0579919469776868,0.0688812894078129
-0.287666034106,0.0511525224473813
-0.0986097978859508,0.0198948287169393
0.0326691167533681,0.0198948287169393
-0.359021942641668,0.0511525224473813
-0.343781976084931,-0.0208501389731201
-0.204119982655925,0.0067333826589684
-0.301029995663981,-0.035327962341743
-0.262111929633612,-0.0427519804209499
-0.3748162098249,-0.0579919469776868
-0.329058719264225,0.0133639615579815
-0.274701056941632,0.0389180660303697
-0.0280287236002435,0.0067333826589684
1.0717669776453,0.0067333826589684
-0.274701056941632,0.0803107511885947
-0.262111929633612,0.497016083436602
-0.274701056941632,0.112898118392187
-0.204119982655925,0.0198948287169393
-0.3748162098249,0.0746336182969042
-0.301029995663981,-0.00683942453030546
-0.115983893955374,0.128318477259681
0.128318477259681,-0.035327962341743
0.389719678425347,0.0133639615579815
0.507687246385266,0.0326691167533681
-0.262111929633612,0.063051745747089
0.0914471173065542,0.0263289387223491
0.102305044894763,0.0389180660303697
-0.329058719264225,0.32092482438092
-0.226396377367077,0.0969100130080564
-0.2498774732166,-0.00683942453030546
0.063051745747089,-0.0208501389731201
-0.262111929633612,0.0969100130080564
-0.262111929633612,0.0969100130080564
-0.0208501389731201,0.10763387839983
-0.314818280149614,0.0198948287169393
0.0133639615579815,-0.0137882844856333
-0.237978249916892,0.0969100130080564
0.176091259055681,-0.0137882844856333
-0.1249387366083,-0.00683942453030546
-0.172711518404301,-0.0137882844856333
0.0746336182969042,-0.0280287236002435
-0.0503051183113958,-0.0579919469776868
1.1001550678212,0.0859146287065932
-0.287666034106,0.0263289387223491
-0.3748162098249,-0.035327962341743
-0.262111929633612,0.112898118392187
0.176091259055681,0.0803107511885947
-0.301029995663981,-0.0137882844856333
-0.237978249916892,0.102305044894763
-0.193396117264152,0.123238951730406
-0.115983893955374,0.0511525224473813
-0.2498774732166,0.0571428861365687
3.24837563041326,0.102305044894763
-0.182930683585987,0.0859146287065932
-0.215115366957388,0.0326691167533681
-0.274701056941632,0.10763387839983
-0.226396377367077,0.0746336182969042
-0.0208501389731201,0.138302698166281
-0.226396377367077,0.171543631304961
-0.1627272974977,0.157607853361668
-0.329058719264225,0.0326691167533681
0.219125891280883,0.133339278634731
0.444240028325007,0.157607853361668
-0.204119982655925,0.0389180660303697
-0.215115366957388,0.0263289387223491
-0.262111929633612,0.112898118392187
0.0859146287065932,0.23914300480277
-0.237978249916892,0.0859146287065932
-0.143422142302313,0.128318477259681
0.946636457204384,0.063051745747089
0.494850021680094,0.162302974570048
0.283725137455511,0.0133639615579815
-0.1627272974977,0.0969100130080564
0.243038048686294,0.0914471173065542
0.283725137455511,0.258278015243031
0.063051745747089,0.0969100130080564
0.185046101708608,0.403335040558744
-0.182930683585987,0.243038048686294
0.996593751308088,0.324153794511119
-0.107209969647868,0.162302974570048
-0.182930683585987,0.171543631304961
0.429348472923662,0.20242019777803
0.250724877352585,0.227243781503063
-0.0503051183113958,0.152861418337206
0.20242019777803,0.112898118392187
-0.115983893955374,0.112898118392187
-0.0819041043830981,0.162302974570048
0.276605396332563,0.118099312077994
-0.0208501389731201,0.0263289387223491
0.494850021680094,0.102305044894763
0,0.0263289387223491
-0.0658172844896433,0.162302974570048
0.78710609303657,0.0859146287065932
0.133339278634731,0.157607853361668
0.148062535455438,0.112898118392187
1,0.157607853361668
-0.0658172844896433,0.0746336182969042
-0.0427519804209499,0.0746336182969042
-0.0737862141609187,0.0914471173065542
0.465661632552612,0.152861418337206
0.0389180660303697,0.138302698166281
-0.0579919469776868,0.123238951730406
0.210853365314893,0.152861418337206
1.25186625641139,0.148062535455438
0.35817288180055,0.0914471173065542
0.29762374697207,0.20242019777803
1.27911060424618,0.243038048686294
0.063051745747089,0.138302698166281
0.20242019777803,0.143210032661026
1.2162483972016,0.166947879615811
0.47485339326384,0.148062535455438
0.0688812894078129,0.143210032661026
0.0859146287065932,0.166947879615811
0.243038048686294,0.189455220613663
0.0067333826589684,0.123238951730406
0.689364363562561,0.235212711174338
0.0263289387223491,0.176091259055681
0.536242706838319,0.148062535455438
0.566732028986219,0.123238951730406
0.707037626084052,0.180591760282358
3.39333386151183,0.36408174141107
-0.0658172844896433,0.162302974570048
-0.152967460208543,0.206657250721285
0.607119790097365,0.123238951730406
1.67065165452837,0.162302974570048
0.680958401493299,0.166947879615811
-0.0986097978859508,0.206657250721285
-0.152967460208543,0.176091259055681
2.01918122196875,0.162302974570048
0.0746336182969042,0.171543631304961
1.09089702922553,0.180591760282358
1.20071373396401,0.123238951730406
0.133339278634731,0.166947879615811
0.651701922750105,0.235212711174338
0.829303772831025,0.23914300480277
0.0450783747351881,0.157607853361668
-0.172711518404301,0.162302974570048
-0.107209969647868,0.133339278634731
0.458637849025649,0.171543631304961
0.666576475333325,0.235212711174338
0.215009325086051,0.123238951730406
-0.035327962341743,0.223203803701322
0.63942422928971,0.148062535455438
1.52827377716704,0.231246523956736
0.235212711174338,0.152861418337206
-0.035327962341743,0.133339278634731
-0.0819041043830981,0.152861418337206
0.626789316890519,0.231246523956736
0.0859146287065932,0.176091259055681
0.166947879615811,0.180591760282358
-0.1249387366083,0.171543631304961
0.304409736315362,0.171543631304961
0.301029995663981,0.23914300480277
-0.0503051183113958,0.227243781503063
0.0067333826589684,0.227243781503063
0.152861418337206,0.171543631304961
0.294190571133676,0.185046101708608
1.03642926562667,0.262005887762274
0.863136906582225,0.301029995663981
0.143210032661026,0.162302974570048
-0.0579919469776868,0.227243781503063
0.063051745747089,0.231246523956736
1.05175529073554,0.210853365314893
0.138302698166281,0.246898469499533
2.97642879377744,0.465661632552612
1.3087644417287,0.265702033322238
-0.0208501389731201,0.231246523956736
-0.143422142302313,0.273001272063738
0.0450783747351881,0.189455220613663
0.927017291122682,0.280179856690861
0.118099312077994,0.193820026016113
0.343039138671493,0.20242019777803
0.0859146287065932,0.185046101708608
1.01598810538413,0.180591760282358
-0.0280287236002435,0.198141399798755
-0.115983893955374,0.210853365314893
0.831309755528623,0.215009325086051
1.51954088403552,0.215009325086051
0.436858074702407,0.198141399798755
-0.0579919469776868,0.246898469499533
0.908149785761346,0.276605396332563
1.10869184355616,0.185046101708608
-0.115983893955374,0.243038048686294
0.816034048982408,0.265702033322238
0.613775774505871,0.20242019777803
0.227243781503063,0.235212711174338
0.102305044894763,0.235212711174338
-0.115983893955374,0.219125891280883
0.0914471173065542,0.235212711174338
0.754921409665169,0.262005887762274
-0.0579919469776868,0.185046101708608
0.0389180660303697,0.227243781503063
0.714958109720149,0.227243781503063
0,0.269366987408644
0.666576475333325,0.223203803701322
0.918914547097582,0.231246523956736
0.138302698166281,0.215009325086051
0.0263289387223491,0.250724877352585
0.0450783747351881,0.809770077672514
0.756112890472587,0.841202996130733
0.392477112970535,0.93101266872085
0.33054059317252,0.30776337832295
0.795880017344075,0.227243781503063
0.349156063481175,0.280179856690861
1.31274577884189,0.30776337832295
0.162302974570048,0.215009325086051
1.70583699551224,0.258278015243031
0.780407330687868,0.32092482438092
0.0746336182969042,0.276605396332563
0.659202877464531,0.304409736315362
0.835294136520212,0.262005887762274
0.650186059145156,0.336834826270208
1.13879593442816,0.304409736315362
-0.0280287236002435,0.29762374697207
0.0969100130080564,0.346108370399169
1.29487938092423,0.408663874063811
0.826277318200837,0.30776337832295
0.948168361727131,0.311091321671877
0.0450783747351881,0.343039138671493
0.133339278634731,0.290730039024169
0.0746336182969042,0.346108370399169
0.678119865362899,0.258278015243031
2.7288228305024,0.254517866369725
-0.0137882844856333,0.287241711178348
0.0067333826589684,0.446673056996006
1.20028606826534,0.392477112970535
0.254517866369725,0.361137360764289
0.942008053022313,0.431866129144908
1.02504971988318,0.311091321671877
0.227243781503063,0.375663613960885
0.287241711178348,0.352182518111362
1.79085669099377,0.375663613960885
0.563035883426256,0.333699112417349
-0.0427519804209499,0.294190571133676
0.991087566846829,0.369911285071794
0.262005887762274,0.324153794511119
1.11758198684481,0.32092482438092
1.43511741312611,0.29762374697207
0.162302974570048,0.32092482438092
1.67397075128939,0.301029995663981
3.06598212818141,0.32735893438633
0.276605396332563,0.375663613960885
0.355188028251088,0.392477112970535
0.528273777167044,0.339948061694351
0.551754873016567,0.294190571133676
1.08087440406707,0.32735893438633
3.12960934050067,0.324153794511119
0.227243781503063,0.369911285071794
1.58103182632984,0.336834826270208
0.707037626084052,0.265702033322238
0.836284546258234,0.311091321671877
0.198141399798755,0.324153794511119
1.37851145683371,0.336834826270208
0.408663874063811,0.389719678425347
1.26200588776227,0.392477112970535
0.378511456833712,0.367006294428387
0.0803107511885947,0.287241711178348
0.336834826270208,0.372796973309282
0.123238951730406,0.333699112417349
0.807661847892182,0.355188028251088
2.5570746470108,0.349156063481175
0.746488242128306,0.426816136408267
2.16708646212464,0.488286252177706
0.8677620246502,0.355188028251088
1.98410519004935,0.375663613960885
1.15286141833721,0.314393957221963
3.76518874079455,0.400645902047963
0.148062535455438,0.33054059317252
2.01546454355833,0.355188028251088
0.206657250721285,0.361137360764289
2.07096091580093,0.367006294428387
0.737888070366388,0.339948061694351
2.68485938177199,0.419129307741976
0.36408174141107,0.375663613960885
2.06258198422816,0.378511456833712
2.75796509786143,0.436858074702407
0.198141399798755,0.304409736315362
2.21471969887865,0.375663613960885
0.449092531119419,0.372796973309282
2.86601027720436,0.395217150336564
0.35817288180055,0.369911285071794
0.924602301682502,0.403335040558744
1.71990071781814,0.378511456833712
0.276605396332563,0.317671666983199
0.346108370399169,0.392477112970535
3.1387367756456,0.346108370399169
1.21830569371528,0.339948061694351
2.10455112405949,0.434369274298713
0.185046101708608,0.35817288180055
2.74337500670416,0.36408174141107
1.37623467845067,0.386944624370574
1.41392811405617,0.486076097372589
2.7587581786713,0.492673102425819
1.33620949213495,0.444240028325007
2.15228834438306,0.446673056996006
0.841202996130733,0.449092531119419
2.69177196649955,0.444240028325007
1.59779798968547,0.416536497163696
2.61522650142453,0.595220566797657
1.87188293099046,0.444240028325007
0.0133639615579815,0.395217150336564
3.82463625309711,0.458637849025649
1.73999239433306,0.439332693830263
0.925408791202851,0.456271115746542
1.26237692108848,0.472573626968942
2.66209349054121,0.456271115746542
2.19805539237558,0.441793292377919
1.92054723504269,0.446673056996006
1.8272884815957,0.431866129144908
2.80739759812321,0.419129307741976
3.31839923516563,0.411303970230019
0.859401017034066,0.453891414001188
1.11861602181402,0.488286252177706
0.7501225267834,0.441793292377919
0.20242019777803,0.532276519620718
0.679541452497693,0.492673102425819
1.44326298745869,0.456271115746542
1.87297526729947,0.419129307741976
1.61509481722646,0.434369274298713
1.48162175594634,0.488286252177706
0.206657250721285,0.429348472923662
1.17473196379296,0.441793292377919
1.75132722792177,0.406007630420071
0.311091321671877,0.36408174141107
2.29346614313934,0.467977875279793
0.808717242049247,0.36408174141107
0.707037626084052,0.411303970230019
0.206657250721285,0.513966312127167
1.64820749316307,0.408663874063811
0.227243781503063,0.413928114056168
0.162302974570048,0.392477112970535
1.24265011254446,0.47485339326384
1.1012313867907,0.451498600885297
1.38638747935266,0.47485339326384
1.03953804398277,0.492673102425819
3.52818328972388,0.467977875279793
0.339948061694351,0.355188028251088
0.739127142481937,0.538212299701224
1.57619732948423,0.343039138671493
2.90614135770505,0.426816136408267
2.49282584246675,0.61870166264718
2.15267047769579,0.185046101708608
0.0511525224473813,0.441793292377919
2.95483774828493,0.47485339326384
1.18725625651372,-0.107209969647868
1.18548903339606,0.408663874063811
1.55893345764369,0.395217150336564
2.7178394664264,1.10230504489476
2.10074737332507,0.406007630420071
0.352182518111362,0.397940008672038
0.568568372026217,0.507687246385266
1.81696590065405,0.446673056996006
3.26413870718405,0.61870166264718
1.94563781375299,0.444240028325007
0.453891414001188,0.436858074702407
3.20638309487346,0.488286252177706
2.84927541854291,0.424268947394387
2.95473232238022,0.449092531119419
2.04305511733084,0.501316063929326
2.01827129605273,0.540173000466751
0.874155539430676,0.460991754419127
2.5725993570768,0.494850021680094
0.434369274298713,0.490485216277644
2.5097064417246,0.426816136408267
2.36090094568937,0.439332693830263
1.23204266438483,0.467977875279793
3.16753885705948,0.426816136408267
1.18193286628446,0.444240028325007
0.81395608098987,0.416536497163696
0.645606461540403,0.499171395462737
0.595220566797657,0.497016083436602
0.997959458351463,0.483854637378631
1.22116963379087,0.486076097372589
2.06146425991921,0.501316063929326
1.19382002601611,0.568568372026217
1.36729766946911,0.528273777167044
0.215009325086051,0.488286252177706
0.243038048686294,0.499171395462737
2.04654393680732,0.499171395462737
1.12016247264177,0.497016083436602
0.855632711553374,0.246898469499533
0.152861418337206,0.463332970234029
1.23044892137827,0.488286252177706
0.61870166264718,-0.0737862141609187
3.48199097312888,0.490485216277644
3.07694749014908,0.467977875279793
1.45745609460422,0.465661632552612
1.66716099020205,0.492673102425819
3.3612850548592,0.453891414001188
2.17803219277755,0.472573626968942
1.46239799789896,0.520155886944864
2.87042219559813,0.490485216277644
2.46361306987734,1.03077676307566
1.05175529073554,0.605439731979343
0.799125072157222,0.610460533354394
0.802346059593307,0.553655508356001
1.32060060302812,0.596940547191931
1.46566163255261,0.700325058420985
1.12831847725968,0.577635391996544
2.90075106368831,0.610460533354394
3.01765927428376,0.75966784468963
2.72179773864352,0.538212299701224
1,0.620331287380688
2.00479142583832,0.596940547191931
0.752528596549278,0.621954820044902
1.92184898043663,0.753726651052225
2.80079223152469,0.547928465163514
1.4820692515881,0.660687646370222
0.283725137455511,0.574031267727719
1.29556709996248,0.57221792696425
0.406007630420071,0.563035883426256
0.477121254719662,0.570396983072625
1.68936436356256,0.607119790097365
2.32927072536163,0.602059991327962
0.463332970234029,0.551754873016567
3.15037261793351,0.780407330687868
1.88982674123466,0.631570588836501
2.09593174946412,0.470281830189357
2.83155985313525,0.59176003468815
0.349156063481175,0.547928465163514
3.28533574543745,0.772459235984185
0.367006294428387,0.595220566797657
1.0963668053301,-0.00683942453030546
0.30776337832295,0.568568372026217
1.27300127206374,0.636299795080561
3.737318150388,0.612121317335858
3.5781662705611,0.608793373986931
2.91298552010533,0.790417121642573
0.781530991035024,0.629982673056869
0.696247146000545,0.63942422928971
0.862205942706113,0.596940547191931
0.795880017344075,0.575837068590981
3.11847140504541,0.563035883426256
1.81820526743638,0.584755133119492
1.07234182151732,0.629982673056869
0.250724877352585,0.613775774505871
1.69213057980571,0.593493747497151
3.1931115484444,0.598653742636051
2.33957564965332,0.660687646370222
1.99474320782933,0.629982673056869
1.7023497449874,0.636299795080561
3.74632763296172,0.61870166264718
2.55259217750885,0.575837068590981
1.59573727653369,0.544068044350276
1.17969538332451,0.570396983072625
1.01204591963007,0.559308010907012
2.52637966748352,0.566732028986219
3.85120960254472,0.693507108634517
2.40921962711,0.534264140856231
2.35644416632396,0.538212299701224
1.61261831660647,0.566732028986219
1.07003786660776,0.598653742636051
2.79848879053629,0.555547862033706
2.46291248175654,0.825263795029285
1.58493163971892,0.600360206450068
1.32895267739289,0.593493747497151
0.968336991744662,0.559308010907012
1.56154857210309,0.551754873016567
1.85930720679892,0.561175947042132
1.72542665794883,0.553655508356001
1.57655729177744,0.570396983072625
2.47346415988142,0.670941280735775
2.48583229225246,0.612121317335858
2.48416632667005,0.6251837901751
1.17062836335418,0.57221792696425
1.04568962674588,0.613775774505871


==> EvM_fail.csv <==
4,0.265702033322238
4,0.143210032661026
4,0.375663613960885
4,0.0263289387223491
4,0.138302698166281
4,0.180591760282358
4,0.10763387839983
4,0.397940008672038
4,0.231246523956736
4,0.605439731979343
4,0.198141399798755
4,0.250724877352585
4,0.273001272063738
4,0.339948061694351
4,0.546002544127475
4,0.553655508356001
4,0.193820026016113
4,0.566732028986219
4,0.152861418337206
4,0.157607853361668
4,0.534264140856231
4,0.280179856690861
4,0.273001272063738
4,0.210853365314893
4,0.559308010907012
4,0.6251837901751
4,0.176091259055681
4,0.171543631304961


==> EvM_suc.csv <==
-0.2498774732166,-0.444452137966294
-0.237978249916892,-0.143422142302313
-0.726998727936262,-0.69223662167705
-0.215115366957388,-0.550907468880581
-0.237978249916892,-0.463757293161681
-0.527426373031058,-0.575731052605613
-0.575731052605613,-0.550907468880581
-0.301029995663981,-0.575731052605613
-0.262111929633612,-0.550907468880581
-0.3748162098249,-0.660051938305649
-0.215115366957388,-0.527426373031058
-0.463757293161681,-0.660051938305649
-0.3748162098249,-0.575731052605613
-0.343781976084931,-0.660051938305649
-0.343781976084931,-0.602059991327962
-0.550907468880581,-0.726998727936262
-0.660051938305649,-0.550907468880581
-0.96108193396963,-0.575731052605613
-0.96108193396963,-0.602059991327962
-0.96108193396963,-0.69223662167705
-0.903089986991943,-0.483960679249968
-0.806179973983887,-0.550907468880581
-0.903089986991943,-0.527426373031058
-0.903089986991943,-0.69223662167705
-0.851937464544562,-0.630088714928206
-0.903089986991943,-0.575731052605613
-0.96108193396963,-0.69223662167705
-0.806179973983887,-0.527426373031058
-0.602059991327962,-0.602059991327962
-0.903089986991943,-0.602059991327962
-0.851937464544562,-0.602059991327962
-0.444452137966294,-0.602059991327962
-1.10720996964787,-0.69223662167705
-0.96108193396963,-0.602059991327962
-0.903089986991943,-0.660051938305649
-0.96108193396963,-0.602059991327962
-0.630088714928206,-0.630088714928206
-0.505149978319906,-0.463757293161681
-0.463757293161681,-0.602059991327962
-1.10720996964787,-0.630088714928206
-0.505149978319906,-0.550907468880581
-0.96108193396963,-0.602059991327962
-1.02802872360024,-0.575731052605613
-0.806179973983887,-0.575731052605613
-0.602059991327962,-0.550907468880581
-0.550907468880581,-0.69223662167705
-0.764787288825662,-0.483960679249968
-0.630088714928206,-0.575731052605613
-0.726998727936262,-0.550907468880581
-0.851937464544562,-0.527426373031058
-0.69223662167705,-0.550907468880581
-0.851937464544562,-0.630088714928206
-0.96108193396963,-0.575731052605613
-0.630088714928206,-0.505149978319906
-0.96108193396963,-0.527426373031058
-0.764787288825662,-0.444452137966294
-0.274701056941632,-0.550907468880581
-0.764787288825662,-0.425968732272281
-0.806179973983887,-0.425968732272281
-0.806179973983887,-0.505149978319906
-0.851937464544562,-0.575731052605613
-0.726998727936262,-0.550907468880581
-0.806179973983887,-0.463757293161681
-0.903089986991943,-0.550907468880581
-0.602059991327962,-0.262111929633612
-0.602059991327962,-0.444452137966294
-0.602059991327962,-0.602059991327962
-0.806179973983887,-0.505149978319906
-0.660051938305649,-0.287666034106
-0.851937464544562,-0.550907468880581
-0.660051938305649,-0.314818280149614
-0.630088714928206,-0.3748162098249
-0.851937464544562,-0.550907468880581
-0.764787288825662,-0.575731052605613
-0.630088714928206,-0.226396377367077
-0.806179973983887,-0.343781976084931
-0.903089986991943,-0.483960679249968
-0.806179973983887,-0.527426373031058
-0.527426373031058,-0.343781976084931
-0.69223662167705,-0.359021942641668
-0.575731052605613,-0.3748162098249
-0.575731052605613,-0.237978249916892
-0.505149978319906,-0.602059991327962
-0.483960679249968,-0.527426373031058
-0.204119982655925,-0.359021942641668
-0.851937464544562,-0.463757293161681
-0.726998727936262,-0.602059991327962
-0.630088714928206,-0.425968732272281
-0.806179973983887,-0.575731052605613
-0.69223662167705,-0.343781976084931
-0.314818280149614,-0.575731052605613
-0.287666034106,-0.527426373031058
-0.287666034106,-0.527426373031058
-0.0737862141609187,-0.193396117264152
-0.2498774732166,-0.550907468880581
-0.182930683585987,-0.550907468880581
-0.630088714928206,-0.2498774732166
-0.483960679249968,-0.40823996531185
-0.359021942641668,-0.3748162098249
-0.69223662167705,-0.425968732272281
-0.726998727936262,-0.274701056941632
-0.630088714928206,-0.463757293161681
-0.575731052605613,-0.40823996531185
-0.527426373031058,-0.391206626013069
-0.69223662167705,-0.329058719264225
-0.630088714928206,-0.287666034106
-0.630088714928206,-0.359021942641668
-0.575731052605613,-0.444452137966294
-0.391206626013069,-0.301029995663981
-0.764787288825662,-0.329058719264225
-0.359021942641668,-0.40823996531185
-0.505149978319906,-0.425968732272281
-0.726998727936262,-0.314818280149614
-0.764787288825662,-0.40823996531185
-0.505149978319906,-0.40823996531185
-0.630088714928206,-0.425968732272281
-0.660051938305649,-0.3748162098249
-0.660051938305649,-0.391206626013069
-0.69223662167705,-0.314818280149614
-0.602059991327962,-0.359021942641668
-0.550907468880581,-0.444452137966294
-0.575731052605613,-0.463757293161681
-0.726998727936262,-0.463757293161681
-0.69223662167705,-0.359021942641668
-0.550907468880581,-0.3748162098249
-0.575731052605613,-0.287666034106
-0.630088714928206,-0.3748162098249
-0.602059991327962,-0.343781976084931
-0.483960679249968,-0.40823996531185
-0.575731052605613,-0.359021942641668
-0.69223662167705,-0.463757293161681
-0.602059991327962,-0.262111929633612
-0.660051938305649,-0.359021942641668
-0.575731052605613,-0.329058719264225
-0.444452137966294,-0.107209969647868
-0.660051938305649,-0.483960679249968
-0.287666034106,-0.40823996531185
-0.483960679249968,-0.152967460208543
-0.602059991327962,-0.483960679249968
-0.660051938305649,-0.40823996531185
-0.630088714928206,-0.463757293161681
-0.575731052605613,-0.444452137966294
-0.505149978319906,-0.391206626013069
-0.575731052605613,-0.463757293161681
-0.630088714928206,-0.40823996531185
-0.630088714928206,-0.483960679249968
-0.575731052605613,-0.444452137966294
-0.575731052605613,-0.463757293161681
-0.40823996531185,-0.274701056941632
-0.527426373031058,-0.343781976084931
-0.550907468880581,-0.343781976084931
-0.602059991327962,-0.359021942641668
-0.630088714928206,-0.343781976084931
-0.483960679249968,-0.301029995663981
-0.527426373031058,-0.314818280149614
-0.602059991327962,-0.274701056941632
-0.602059991327962,-0.425968732272281
-0.527426373031058,-0.391206626013069
-0.444452137966294,-0.215115366957388
-0.505149978319906,-0.425968732272281
-0.274701056941632,-0.262111929633612
-0.550907468880581,-0.40823996531185
-0.505149978319906,-0.215115366957388
-0.444452137966294,-0.359021942641668
-0.425968732272281,-0.215115366957388
-0.463757293161681,-0.444452137966294
-0.444452137966294,-0.391206626013069
-0.505149978319906,-0.314818280149614
-0.391206626013069,-0.343781976084931
-0.274701056941632,-0.359021942641668
-0.444452137966294,-0.143422142302313
-0.343781976084931,-0.0579919469776868
-0.463757293161681,-0.40823996531185
-0.463757293161681,-0.391206626013069
-0.444452137966294,-0.226396377367077
-0.505149978319906,-0.329058719264225
-0.215115366957388,-0.226396377367077
-0.444452137966294,-0.204119982655925
-0.463757293161681,-0.0986097978859508
-0.391206626013069,-0.329058719264225
-0.463757293161681,-0.262111929633612
-0.40823996531185,-0.301029995663981
-0.143422142302313,-0.182930683585987
0.0133639615579815,-0.152967460208543
-0.391206626013069,-0.13408211604817
-0.262111929633612,-0.0819041043830981
-0.329058719264225,0.0326691167533681
-0.3748162098249,-0.152967460208543
-0.193396117264152,-0.262111929633612
-0.314818280149614,-0.204119982655925
-0.40823996531185,-0.343781976084931
-0.505149978319906,-0.444452137966294
-0.301029995663981,-0.274701056941632
-0.425968732272281,-0.152967460208543
-0.391206626013069,-0.237978249916892
-0.463757293161681,-0.1627272974977
-0.463757293161681,-0.343781976084931
-0.527426373031058,-0.314818280149614
-0.505149978319906,-0.182930683585987
-0.215115366957388,-0.262111929633612
-0.152967460208543,0
-0.463757293161681,-0.193396117264152
-0.3748162098249,-0.0737862141609187
0.0571428861365687,0.118099312077994
-0.359021942641668,-0.204119982655925
-0.359021942641668,-0.035327962341743
-0.152967460208543,-0.13408211604817
-0.343781976084931,-0.314818280149614
-0.444452137966294,-0.391206626013069
-0.463757293161681,-0.237978249916892
-0.444452137966294,-0.287666034106
-0.359021942641668,-0.226396377367077
-0.40823996531185,-0.0579919469776868
-0.463757293161681,-0.2498774732166
-0.483960679249968,-0.391206626013069
-0.505149978319906,-0.391206626013069
-0.301029995663981,-0.359021942641668
-0.463757293161681,-0.1627272974977
-0.3748162098249,-0.274701056941632
-0.329058719264225,-0.215115366957388
-0.463757293161681,-0.3748162098249
-0.483960679249968,-0.237978249916892
-0.314818280149614,0.0198948287169393
-0.152967460208543,-0.1627272974977
-0.425968732272281,-0.226396377367077
-0.425968732272281,-0.13408211604817
-0.391206626013069,-0.301029995663981
-0.425968732272281,-0.090176630349088
-0.425968732272281,-0.2498774732166
-0.329058719264225,-0.329058719264225
-0.287666034106,0.0326691167533681
-0.287666034106,-0.287666034106
-0.444452137966294,-0.343781976084931
0.0198948287169393,-0.204119982655925
-0.40823996531185,-0.204119982655925
-0.359021942641668,-0.204119982655925
-0.40823996531185,-0.343781976084931
0.118099312077994,-0.0427519804209499
-0.287666034106,-0.152967460208543
-0.237978249916892,-0.215115366957388
-0.391206626013069,-0.262111929633612
-0.115983893955374,-0.287666034106
0,-0.1627272974977
-0.391206626013069,-0.2498774732166
-0.444452137966294,-0.204119982655925
-0.314818280149614,-0.262111929633612
-0.314818280149614,-0.262111929633612
-0.301029995663981,0
-0.090176630349088,-0.237978249916892
-0.3748162098249,-0.204119982655925
-0.237978249916892,-0.0819041043830981
-0.262111929633612,-0.314818280149614
-0.262111929633612,-0.262111929633612
-0.359021942641668,-0.193396117264152
-0.359021942641668,-0.215115366957388
-0.115983893955374,-0.287666034106
0.283725137455511,-0.1627272974977
0.375663613960885,-0.1249387366083
-0.359021942641668,-0.1249387366083
-0.215115366957388,-0.226396377367077
-0.0579919469776868,-0.0986097978859508
-0.287666034106,-0.152967460208543
-0.0986097978859508,-0.237978249916892
0.0326691167533681,-0.182930683585987
-0.359021942641668,-0.1627272974977
-0.343781976084931,-0.2498774732166
-0.204119982655925,-0.262111929633612
-0.301029995663981,-0.172711518404301
-0.262111929633612,-0.152967460208543
-0.3748162098249,-0.152967460208543
-0.329058719264225,-0.215115366957388
-0.274701056941632,0.0067333826589684
-0.0280287236002435,-0.182930683585987
1.0717669776453,-0.13408211604817
-0.274701056941632,-0.204119982655925
-0.262111929633612,-0.262111929633612
-0.274701056941632,0.0198948287169393
-0.204119982655925,-0.035327962341743
-0.3748162098249,-0.2498774732166
-0.301029995663981,-0.2498774732166
-0.115983893955374,0.10763387839983
0.128318477259681,-0.193396117264152
0.389719678425347,-0.237978249916892
0.507687246385266,-0.2498774732166
-0.262111929633612,-0.143422142302313
0.0914471173065542,-0.182930683585987
0.102305044894763,-0.143422142302313
-0.329058719264225,-0.172711518404301
-0.226396377367077,-0.0819041043830981
-0.2498774732166,0.0859146287065932
0.063051745747089,0.0263289387223491
-0.262111929633612,-0.107209969647868
-0.262111929633612,-0.193396117264152
-0.0208501389731201,-0.0819041043830981
-0.314818280149614,-0.274701056941632
0.0133639615579815,0.0067333826589684
-0.237978249916892,0.0198948287169393
0.176091259055681,-0.0280287236002435
-0.1249387366083,-0.107209969647868
-0.172711518404301,-0.172711518404301
0.0746336182969042,-0.237978249916892
-0.0503051183113958,-0.182930683585987
1.1001550678212,-0.1627272974977
-0.287666034106,-0.226396377367077
-0.3748162098249,-0.1627272974977
-0.262111929633612,-0.172711518404301
0.176091259055681,0.143210032661026
-0.301029995663981,-0.262111929633612
-0.237978249916892,-0.0986097978859508
-0.193396117264152,-0.115983893955374
-0.115983893955374,-0.090176630349088
-0.2498774732166,-0.1249387366083
3.24837563041326,0.0389180660303697
-0.182930683585987,0
-0.215115366957388,-0.172711518404301
-0.274701056941632,-0.00683942453030546
-0.226396377367077,0.0803107511885947
-0.0208501389731201,-0.0819041043830981
-0.226396377367077,-0.0737862141609187
-0.1627272974977,-0.0137882844856333
-0.329058719264225,-0.262111929633612
0.219125891280883,0.355188028251088
0.444240028325007,0.0688812894078129
-0.204119982655925,-0.237978249916892
-0.215115366957388,0.0914471173065542
-0.262111929633612,-0.193396117264152
0.0859146287065932,0.133339278634731
-0.237978249916892,0.0067333826589684
-0.143422142302313,-0.1249387366083
0.946636457204384,0.176091259055681
0.494850021680094,-0.0986097978859508
0.283725137455511,-0.107209969647868
-0.1627272974977,-0.0819041043830981
0.243038048686294,0.0133639615579815
0.283725137455511,-0.0658172844896433
0.063051745747089,-0.226396377367077
0.185046101708608,-0.107209969647868
-0.182930683585987,-0.0658172844896433
0.996593751308088,-0.182930683585987
-0.107209969647868,0.063051745747089
-0.182930683585987,-0.204119982655925
0.429348472923662,-0.1249387366083
0.250724877352585,-0.035327962341743
-0.0503051183113958,-0.0658172844896433
0.20242019777803,-0.035327962341743
-0.115983893955374,-0.090176630349088
-0.0819041043830981,0.0326691167533681
0.276605396332563,-0.0427519804209499
-0.0208501389731201,-0.0986097978859508
0.494850021680094,-0.204119982655925
0,0.0511525224473813
-0.0658172844896433,-0.1249387366083
0.78710609303657,0.0746336182969042
0.133339278634731,0.0067333826589684
0.148062535455438,0.0133639615579815
1,-0.0737862141609187
-0.0658172844896433,0.32092482438092
-0.0427519804209499,0.0511525224473813
-0.0737862141609187,-0.1627272974977
0.465661632552612,0.339948061694351
0.0389180660303697,0.0571428861365687
-0.0579919469776868,-0.090176630349088
0.210853365314893,-0.0737862141609187
1.25186625641139,-0.0819041043830981
0.35817288180055,-0.0819041043830981
0.29762374697207,0.246898469499533
1.27911060424618,0.102305044894763
0.063051745747089,0
0.20242019777803,-0.182930683585987
1.2162483972016,-0.193396117264152
0.47485339326384,0.0198948287169393
0.0688812894078129,-0.13408211604817
0.0859146287065932,-0.0137882844856333
0.243038048686294,-0.1249387366083
0.0067333826589684,-0.0503051183113958
0.689364363562561,-0.204119982655925
0.0263289387223491,-0.115983893955374
0.536242706838319,0.063051745747089
0.566732028986219,-0.090176630349088
0.707037626084052,-0.107209969647868
3.39333386151183,0.0688812894078129
-0.0658172844896433,0.0389180660303697
-0.152967460208543,-0.1627272974977
0.607119790097365,-0.143422142302313
1.67065165452837,-0.172711518404301
0.680958401493299,-0.115983893955374
-0.0986097978859508,-0.182930683585987
-0.152967460208543,-0.1627272974977
2.01918122196875,-0.1249387366083
0.0746336182969042,0.0450783747351881
1.09089702922553,-0.182930683585987
1.20071373396401,-0.0503051183113958
0.133339278634731,0.0571428861365687
0.651701922750105,-0.00683942453030546
0.829303772831025,0.0450783747351881
0.0450783747351881,-0.1627272974977
-0.172711518404301,0.102305044894763
-0.107209969647868,0.246898469499533
0.458637849025649,0.0198948287169393
0.666576475333325,-0.0280287236002435
0.215009325086051,-0.193396117264152
-0.035327962341743,-0.115983893955374
0.63942422928971,-0.152967460208543
1.52827377716704,0.0571428861365687
0.235212711174338,-0.0208501389731201
-0.035327962341743,-0.115983893955374
-0.0819041043830981,-0.0658172844896433
0.626789316890519,-0.0137882844856333
0.0859146287065932,-0.115983893955374
0.166947879615811,0.0688812894078129
-0.1249387366083,-0.0986097978859508
0.304409736315362,-0.1249387366083
0.301029995663981,0.0571428861365687
-0.0503051183113958,-0.0579919469776868
0.0067333826589684,-0.0737862141609187
0.152861418337206,-0.1249387366083
0.294190571133676,-0.1249387366083
1.03642926562667,0.176091259055681
0.863136906582225,0.157607853361668
0.143210032661026,-0.0819041043830981
-0.0579919469776868,0.112898118392187
0.063051745747089,0
1.05175529073554,-0.0986097978859508
0.138302698166281,-0.13408211604817
2.97642879377744,0.0067333826589684
1.3087644417287,-0.0137882844856333
-0.0208501389731201,0.102305044894763
-0.143422142302313,0.0389180660303697
0.0450783747351881,0.0326691167533681
0.927017291122682,0.0688812894078129
0.118099312077994,-0.107209969647868
0.343039138671493,-0.0280287236002435
0.0859146287065932,0.0511525224473813
1.01598810538413,-0.115983893955374
-0.0280287236002435,-0.182930683585987
-0.115983893955374,-0.0737862141609187
0.831309755528623,0.0969100130080564
1.51954088403552,-0.0280287236002435
0.436858074702407,0.0859146287065932
-0.0579919469776868,-0.0137882844856333
0.908149785761346,-0.1249387366083
1.10869184355616,-0.090176630349088
-0.115983893955374,0.180591760282358
0.816034048982408,0.0969100130080564
0.613775774505871,0.0450783747351881
0.227243781503063,0.133339278634731
0.102305044894763,0.265702033322238
-0.115983893955374,0.0067333826589684
0.0914471173065542,0
0.754921409665169,-0.0579919469776868
-0.0579919469776868,-0.090176630349088
0.0389180660303697,0.0746336182969042
0.714958109720149,-0.0427519804209499
0,-0.0579919469776868
0.666576475333325,-0.0208501389731201
0.918914547097582,0.0450783747351881
0.138302698166281,0
0.0263289387223491,0.0067333826589684
0.0450783747351881,0.290730039024169
0.756112890472587,-0.115983893955374
0.392477112970535,0.20242019777803
0.33054059317252,-0.00683942453030546
0.795880017344075,-0.107209969647868
0.349156063481175,-0.090176630349088
1.31274577884189,-0.090176630349088
0.162302974570048,0.0198948287169393
1.70583699551224,0.0914471173065542
0.780407330687868,0.0803107511885947
0.0746336182969042,0.0803107511885947
0.659202877464531,0.0511525224473813
0.835294136520212,0.0969100130080564
0.650186059145156,0.219125891280883
1.13879593442816,-0.0819041043830981
-0.0280287236002435,0.0746336182969042
0.0969100130080564,0.0859146287065932
1.29487938092423,-0.0280287236002435
0.826277318200837,0.488286252177706
0.948168361727131,0.0326691167533681
0.0450783747351881,0.0198948287169393
0.133339278634731,0
0.0746336182969042,0.215009325086051
0.678119865362899,0.143210032661026
2.7288228305024,0.0969100130080564
-0.0137882844856333,-0.0208501389731201
0.0067333826589684,0.0571428861365687
1.20028606826534,0.0450783747351881
0.254517866369725,-0.0208501389731201
0.942008053022313,0.0803107511885947
1.02504971988318,0.193820026016113
0.227243781503063,0.128318477259681
0.287241711178348,0.0326691167533681
1.79085669099377,-0.00683942453030546
0.563035883426256,-0.0280287236002435
-0.0427519804209499,-0.0737862141609187
0.991087566846829,0.206657250721285
0.262005887762274,0.0450783747351881
1.11758198684481,0.128318477259681
1.43511741312611,-0.0427519804209499
0.162302974570048,-0.035327962341743
1.67397075128939,0.128318477259681
3.06598212818141,-0.0427519804209499
0.276605396332563,-0.0137882844856333
0.355188028251088,0.180591760282358
0.528273777167044,0.0326691167533681
0.551754873016567,0.0571428861365687
1.08087440406707,-0.0280287236002435
3.12960934050067,-0.0737862141609187
0.227243781503063,0.250724877352585
1.58103182632984,0.138302698166281
0.707037626084052,0.0969100130080564
0.836284546258234,0.180591760282358
0.198141399798755,0.0263289387223491
1.37851145683371,-0.00683942453030546
0.408663874063811,0
1.26200588776227,0.162302974570048
0.378511456833712,0.0326691167533681
0.0803107511885947,0.0389180660303697
0.336834826270208,0.0133639615579815
0.123238951730406,-0.0280287236002435
0.807661847892182,0.0914471173065542
2.5570746470108,0.431866129144908
0.746488242128306,0.123238951730406
2.16708646212464,0.0067333826589684
0.8677620246502,0.0969100130080564
1.98410519004935,-0.0208501389731201
1.15286141833721,-0.1249387366083
3.76518874079455,0.215009325086051
0.148062535455438,0
2.01546454355833,-0.0579919469776868
0.206657250721285,0.210853365314893
2.07096091580093,0.0969100130080564
0.737888070366388,0.10763387839983
2.68485938177199,0.223203803701322
0.36408174141107,0.180591760282358
2.06258198422816,0.0389180660303697
2.75796509786143,0.102305044894763
0.198141399798755,0.0571428861365687
2.21471969887865,0.171543631304961
0.449092531119419,0.0450783747351881
2.86601027720436,0.381340746852576
0.35817288180055,0.262005887762274
0.924602301682502,0.369911285071794
1.71990071781814,0.0389180660303697
0.276605396332563,0.0198948287169393
0.346108370399169,0.123238951730406
3.1387367756456,0.0571428861365687
1.21830569371528,0.280179856690861
2.10455112405949,0.23914300480277
0.185046101708608,0.198141399798755
2.74337500670416,0.10763387839983
1.37623467845067,0.0859146287065932
1.41392811405617,0.827288481595699
2.7587581786713,0.283725137455511
1.33620949213495,0.397940008672038
2.15228834438306,0.171543631304961
0.841202996130733,0.250724877352585
2.69177196649955,0.544068044350276
1.59779798968547,0.408663874063811
2.61522650142453,0.0688812894078129
1.87188293099046,0.235212711174338
0.0133639615579815,0.0571428861365687
3.82463625309711,0.0389180660303697
1.73999239433306,0.176091259055681
0.925408791202851,0.235212711174338
1.26237692108848,0.439332693830263
2.66209349054121,0.0969100130080564
2.19805539237558,0.336834826270208
1.92054723504269,0.32092482438092
1.8272884815957,0.389719678425347
2.80739759812321,0.102305044894763
3.31839923516563,0.287241711178348
0.859401017034066,0.112898118392187
1.11861602181402,0.10763387839983
0.7501225267834,0.10763387839983
0.20242019777803,0.166947879615811
0.679541452497693,0.219125891280883
1.44326298745869,0.0133639615579815
1.87297526729947,0.555547862033706
1.61509481722646,0.215009325086051
1.48162175594634,0.10763387839983
0.206657250721285,0.118099312077994
1.17473196379296,0.0450783747351881
1.75132722792177,0.369911285071794
0.311091321671877,0.0389180660303697
2.29346614313934,0.148062535455438
0.808717242049247,0.0914471173065542
0.707037626084052,0.0511525224473813
0.206657250721285,0.0803107511885947
1.64820749316307,0.206657250721285
0.227243781503063,0.138302698166281
0.162302974570048,0.0198948287169393
1.24265011254446,0.162302974570048
1.1012313867907,0.509790371473031
1.38638747935266,0.112898118392187
1.03953804398277,0.206657250721285
3.52818328972388,0.0746336182969042
0.339948061694351,0.152861418337206
0.739127142481937,0.10763387839983
1.57619732948423,0.231246523956736
2.90614135770505,0.0914471173065542
2.49282584246675,0.0263289387223491
2.15267047769579,0.384151724186404
0.0511525224473813,0.10763387839983
2.95483774828493,0.76436296589801
1.18725625651372,0.486076097372589
1.18548903339606,0.395217150336564
1.55893345764369,0.0688812894078129
2.7178394664264,0.0859146287065932
2.10074737332507,0.0969100130080564
0.352182518111362,0.210853365314893
0.568568372026217,0.206657250721285
1.81696590065405,-0.0208501389731201
3.26413870718405,0.171543631304961
1.94563781375299,0.243038048686294
0.453891414001188,0.198141399798755
3.20638309487346,0.0326691167533681
2.84927541854291,0.206657250721285
2.95473232238022,0.0571428861365687
2.04305511733084,0.148062535455438
2.01827129605273,0.148062535455438
0.874155539430676,0.198141399798755
2.5725993570768,0.198141399798755
0.434369274298713,0.148062535455438
2.5097064417246,0.118099312077994
2.36090094568937,0.133339278634731
1.23204266438483,0.180591760282358
3.16753885705948,0.0389180660303697
1.18193286628446,0.280179856690861
0.81395608098987,0.189455220613663
0.645606461540403,0.902240926150825
0.595220566797657,0.355188028251088
0.997959458351463,0.400645902047963
1.22116963379087,0.185046101708608
2.06146425991921,0.118099312077994
1.19382002601611,0.416536497163696
1.36729766946911,0.0859146287065932
0.215009325086051,0.258278015243031
0.243038048686294,0.235212711174338
2.04654393680732,0.336834826270208
1.12016247264177,0.0450783747351881
0.855632711553374,0.336834826270208
0.152861418337206,0.118099312077994
1.23044892137827,0.283725137455511
0.61870166264718,0.36408174141107
3.48199097312888,0.0511525224473813
3.07694749014908,0.23914300480277
1.45745609460422,0.294190571133676
1.66716099020205,0.215009325086051
3.3612850548592,0.0859146287065932
2.17803219277755,0.185046101708608
1.46239799789896,0.0067333826589684
2.87042219559813,0.157607853361668
2.46361306987734,0.0859146287065932
1.05175529073554,0.355188028251088
0.799125072157222,0.0914471173065542
0.802346059593307,0.378511456833712
1.32060060302812,0.0859146287065932
1.46566163255261,0.33054059317252
1.12831847725968,0.063051745747089
2.90075106368831,0.223203803701322
3.01765927428376,0.503450193442012
2.72179773864352,0.118099312077994
1,0.176091259055681
2.00479142583832,0.378511456833712
0.752528596549278,0.262005887762274
1.92184898043663,0.157607853361668
2.80079223152469,0.20242019777803
1.4820692515881,0.314393957221963
0.283725137455511,0.361137360764289
1.29556709996248,0.176091259055681
0.406007630420071,0.346108370399169
0.477121254719662,0.0859146287065932
1.68936436356256,0.0914471173065542
2.32927072536163,0.227243781503063
0.463332970234029,0.314393957221963
3.15037261793351,0.0914471173065542
1.88982674123466,0.198141399798755
2.09593174946412,0.0969100130080564
2.83155985313525,0.294190571133676
0.349156063481175,0.10763387839983
3.28533574543745,0.0914471173065542
0.367006294428387,0.0859146287065932
1.0963668053301,0.231246523956736
0.30776337832295,0.0571428861365687
1.27300127206374,0.294190571133676
3.737318150388,0.421706730629786
3.5781662705611,0.408663874063811
2.91298552010533,0.102305044894763
0.781530991035024,0.166947879615811
0.696247146000545,0.176091259055681
0.862205942706113,0.0571428861365687
0.795880017344075,0.185046101708608
3.11847140504541,0.148062535455438
1.81820526743638,0.0688812894078129
1.07234182151732,0.206657250721285
0.250724877352585,0.157607853361668
1.69213057980571,0.32092482438092
3.1931115484444,0.138302698166281
2.33957564965332,0.426816136408267
1.99474320782933,0.339948061694351
1.7023497449874,0.283725137455511
3.74632763296172,0.421706730629786
2.55259217750885,0.32092482438092
1.59573727653369,0.375663613960885
1.17969538332451,0.352182518111362
1.01204591963007,0.0803107511885947
2.52637966748352,0.206657250721285
3.85120960254472,0.486076097372589
2.40921962711,0.250724877352585
2.35644416632396,0.112898118392187
1.61261831660647,0.449092531119419
1.07003786660776,0.497016083436602
2.79848879053629,0.317671666983199
2.46291248175654,0.47485339326384
1.58493163971892,0.254517866369725
1.32895267739289,0.361137360764289
0.968336991744662,0.0746336182969042
1.56154857210309,0.133339278634731
1.85930720679892,0.123238951730406
1.72542665794883,0.254517866369725
1.57655729177744,0.441793292377919
2.47346415988142,0.215009325086051
2.48583229225246,0.29762374697207
2.48416632667005,0.243038048686294
1.17062836335418,0.375663613960885
1.04568962674588,0.227243781503063


==> MvMm.csv <==
-0.444452137966294,-0.483960679249968
-0.143422142302313,-0.764787288825662
-0.69223662167705,-1.20411998265592
-0.550907468880581,-0.726998727936262
-0.463757293161681,-0.764787288825662
-0.575731052605613,-0.483960679249968
-0.550907468880581,-0.764787288825662
-0.575731052605613,-0.806179973983887
-0.550907468880581,-0.764787288825662
-0.660051938305649,-0.359021942641668
-0.527426373031058,-0.764787288825662
-0.660051938305649,-0.463757293161681
-0.575731052605613,-0.851937464544562
-0.660051938305649,-0.40823996531185
-0.602059991327962,-0.764787288825662
-0.726998727936262,-0.550907468880581
-0.550907468880581,-0.505149978319906
-0.575731052605613,-0.806179973983887
-0.602059991327962,-0.444452137966294
-0.69223662167705,-0.806179973983887
-0.483960679249968,-0.483960679249968
-0.550907468880581,-0.69223662167705
-0.527426373031058,-0.527426373031058
-0.69223662167705,-0.602059991327962
-0.630088714928206,-0.726998727936262
-0.575731052605613,-0.806179973983887
-0.69223662167705,-0.425968732272281
-0.527426373031058,-0.726998727936262
-0.602059991327962,-0.726998727936262
-0.602059991327962,-0.527426373031058
-0.602059991327962,-0.463757293161681
-0.602059991327962,-0.764787288825662
-0.69223662167705,-0.550907468880581
-0.602059991327962,-0.527426373031058
-0.660051938305649,-0.764787288825662
-0.602059991327962,-0.550907468880581
-0.630088714928206,-0.851937464544562
-0.463757293161681,-0.806179973983887
-0.602059991327962,-0.764787288825662
-0.630088714928206,-0.527426373031058
-0.550907468880581,-0.851937464544562
-0.602059991327962,-0.806179973983887
-0.575731052605613,-0.806179973983887
-0.575731052605613,-0.806179973983887
-0.550907468880581,-0.69223662167705
-0.69223662167705,-0.463757293161681
-0.483960679249968,-0.444452137966294
-0.575731052605613,-0.726998727936262
-0.550907468880581,-0.444452137966294
-0.527426373031058,-0.3748162098249
-0.550907468880581,-0.764787288825662
-0.630088714928206,-0.359021942641668
-0.575731052605613,-0.483960679249968
-0.505149978319906,-0.764787288825662
-0.527426373031058,-0.40823996531185
-0.444452137966294,-0.806179973983887
-0.550907468880581,-0.764787288825662
-0.425968732272281,-0.69223662167705
-0.425968732272281,-0.764787288825662
-0.505149978319906,-0.391206626013069
-0.575731052605613,-0.806179973983887
-0.550907468880581,-0.391206626013069
-0.463757293161681,-0.660051938305649
-0.550907468880581,-0.660051938305649
-0.262111929633612,-0.527426373031058
-0.444452137966294,-0.69223662167705
-0.602059991327962,-0.630088714928206
-0.505149978319906,-0.69223662167705
-0.287666034106,-0.575731052605613
-0.550907468880581,-0.69223662167705
-0.314818280149614,-0.575731052605613
-0.3748162098249,-0.274701056941632
-0.550907468880581,-0.660051938305649
-0.575731052605613,-0.660051938305649
-0.226396377367077,-0.40823996531185
-0.343781976084931,-0.575731052605613
-0.483960679249968,-0.40823996531185
-0.527426373031058,-0.329058719264225
-0.343781976084931,-0.204119982655925
-0.359021942641668,-0.575731052605613
-0.3748162098249,-0.237978249916892
-0.237978249916892,-0.193396117264152
-0.602059991327962,-0.630088714928206
-0.527426373031058,-0.660051938305649
-0.359021942641668,-0.215115366957388
-0.463757293161681,-0.69223662167705
-0.602059991327962,-0.359021942641668
-0.425968732272281,-0.2498774732166
-0.575731052605613,-0.69223662167705
-0.343781976084931,-0.575731052605613
-0.575731052605613,-0.359021942641668
-0.527426373031058,-0.69223662167705
-0.527426373031058,-0.660051938305649
-0.193396117264152,-0.425968732272281
-0.550907468880581,-0.630088714928206
-0.550907468880581,-0.314818280149614
-0.2498774732166,-0.602059991327962
-0.40823996531185,-0.425968732272281
-0.3748162098249,-0.193396117264152
-0.425968732272281,-0.314818280149614
-0.274701056941632,-0.527426373031058
-0.463757293161681,-0.2498774732166
-0.40823996531185,-0.301029995663981
-0.391206626013069,-0.359021942641668
-0.329058719264225,-0.193396117264152
-0.287666034106,-0.575731052605613
-0.359021942641668,-0.3748162098249
-0.444452137966294,-0.359021942641668
-0.301029995663981,-0.1249387366083
-0.329058719264225,-0.505149978319906
-0.40823996531185,-0.301029995663981
-0.425968732272281,-0.262111929633612
-0.314818280149614,-0.550907468880581
-0.40823996531185,-0.329058719264225
-0.40823996531185,-0.182930683585987
-0.425968732272281,-0.215115366957388
-0.3748162098249,-0.550907468880581
-0.391206626013069,-0.262111929633612
-0.314818280149614,-0.602059991327962
-0.359021942641668,-0.182930683585987
-0.444452137966294,-0.237978249916892
-0.463757293161681,-0.237978249916892
-0.463757293161681,-0.1249387366083
-0.359021942641668,-0.262111929633612
-0.3748162098249,-0.0579919469776868
-0.287666034106,-0.204119982655925
-0.3748162098249,-0.359021942641668
-0.343781976084931,-0.226396377367077
-0.40823996531185,-0.425968732272281
-0.359021942641668,-0.40823996531185
-0.463757293161681,-0.215115366957388
-0.262111929633612,-0.287666034106
-0.359021942641668,-0.301029995663981
-0.329058719264225,-0.193396117264152
-0.107209969647868,-0.182930683585987
-0.483960679249968,-0.343781976084931
-0.40823996531185,-0.13408211604817
-0.152967460208543,-0.0986097978859508
-0.483960679249968,-0.262111929633612
-0.40823996531185,-0.143422142302313
-0.463757293161681,-0.2498774732166
-0.444452137966294,-0.40823996531185
-0.391206626013069,-0.215115366957388
-0.463757293161681,-0.237978249916892
-0.40823996531185,-0.237978249916892
-0.483960679249968,-0.237978249916892
-0.444452137966294,-0.262111929633612
-0.463757293161681,-0.2498774732166
-0.274701056941632,-0.226396377367077
-0.343781976084931,-0.0737862141609187
-0.343781976084931,-0.3748162098249
-0.359021942641668,-0.391206626013069
-0.343781976084931,-0.13408211604817
-0.301029995663981,-0.329058719264225
-0.314818280149614,-0.425968732272281
-0.274701056941632,-0.2498774732166
-0.425968732272281,-0.3748162098249
-0.391206626013069,-0.215115366957388
-0.215115366957388,-0.143422142302313
-0.425968732272281,-0.329058719264225
-0.262111929633612,-0.182930683585987
-0.40823996531185,-0.274701056941632
-0.215115366957388,0.0067333826589684
-0.359021942641668,-0.329058719264225
-0.215115366957388,-0.107209969647868
-0.444452137966294,-0.287666034106
-0.391206626013069,-0.0503051183113958
-0.314818280149614,-0.193396117264152
-0.343781976084931,0.0067333826589684
-0.359021942641668,-0.0986097978859508
-0.143422142302313,-0.274701056941632
-0.0579919469776868,-0.287666034106
-0.40823996531185,-0.0579919469776868
-0.391206626013069,-0.090176630349088
-0.226396377367077,-0.0427519804209499
-0.329058719264225,-0.0579919469776868
-0.226396377367077,-0.0658172844896433
-0.204119982655925,-0.226396377367077
-0.0986097978859508,-0.301029995663981
-0.329058719264225,-0.0137882844856333
-0.262111929633612,-0.0427519804209499
-0.301029995663981,-0.115983893955374
-0.182930683585987,-0.0137882844856333
-0.152967460208543,-0.0658172844896433
-0.13408211604817,0.0571428861365687
-0.0819041043830981,-0.0737862141609187
0.0326691167533681,-0.0208501389731201
-0.152967460208543,-0.143422142302313
-0.262111929633612,-0.107209969647868
-0.204119982655925,-0.0137882844856333
-0.343781976084931,0.133339278634731
-0.444452137966294,-0.391206626013069
-0.274701056941632,-0.13408211604817
-0.152967460208543,-0.035327962341743
-0.237978249916892,0.0263289387223491
-0.1627272974977,-0.035327962341743
-0.343781976084931,-0.182930683585987
-0.314818280149614,-0.00683942453030546
-0.182930683585987,-0.237978249916892
-0.262111929633612,-0.0503051183113958
0,-0.0208501389731201
-0.193396117264152,-0.0986097978859508
-0.0737862141609187,0.0450783747351881
0.118099312077994,0.0389180660303697
-0.204119982655925,-0.0280287236002435
-0.035327962341743,-0.143422142302313
-0.13408211604817,-0.0427519804209499
-0.314818280149614,0.0450783747351881
-0.391206626013069,-0.0579919469776868
-0.237978249916892,-0.172711518404301
-0.287666034106,-0.0579919469776868
-0.226396377367077,-0.0579919469776868
-0.0579919469776868,0.0326691167533681
-0.2498774732166,-0.1249387366083
-0.391206626013069,-0.0986097978859508
-0.391206626013069,-0.0658172844896433
-0.359021942641668,-0.0427519804209499
-0.1627272974977,-0.0503051183113958
-0.274701056941632,0.0326691167533681
-0.215115366957388,0.0263289387223491
-0.3748162098249,-0.0208501389731201
-0.237978249916892,-0.107209969647868
0.0198948287169393,-0.172711518404301
-0.1627272974977,0.0263289387223491
-0.226396377367077,-0.0427519804209499
-0.13408211604817,0.0263289387223491
-0.301029995663981,-0.0658172844896433
-0.090176630349088,-0.115983893955374
-0.2498774732166,-0.0208501389731201
-0.329058719264225,-0.13408211604817
0.0326691167533681,-0.204119982655925
-0.287666034106,0
-0.343781976084931,-0.0986097978859508
-0.204119982655925,-0.035327962341743
-0.204119982655925,0
-0.204119982655925,0.0571428861365687
-0.343781976084931,-0.0503051183113958
-0.0427519804209499,-0.0427519804209499
-0.152967460208543,-0.0427519804209499
-0.215115366957388,0.0067333826589684
-0.262111929633612,-0.13408211604817
-0.287666034106,-0.0137882844856333
-0.1627272974977,-0.035327962341743
-0.2498774732166,-0.0427519804209499
-0.204119982655925,0.0389180660303697
-0.262111929633612,-0.090176630349088
-0.262111929633612,0.0746336182969042
0,0.0803107511885947
-0.237978249916892,-0.152967460208543
-0.204119982655925,0.0571428861365687
-0.0819041043830981,0.138302698166281
-0.314818280149614,-0.0280287236002435
-0.262111929633612,0.0198948287169393
-0.193396117264152,0.0450783747351881
-0.215115366957388,-0.0579919469776868
-0.287666034106,-0.0579919469776868
-0.1627272974977,0.0198948287169393
-0.1249387366083,0.0450783747351881
-0.1249387366083,0.0326691167533681
-0.226396377367077,0.0326691167533681
-0.0986097978859508,-0.00683942453030546
-0.152967460208543,0.102305044894763
-0.237978249916892,0.0450783747351881
-0.182930683585987,0.0133639615579815
-0.1627272974977,0.0969100130080564
-0.2498774732166,-0.0208501389731201
-0.262111929633612,0.0389180660303697
-0.172711518404301,-0.0427519804209499
-0.152967460208543,-0.0737862141609187
-0.152967460208543,-0.0658172844896433
-0.215115366957388,0.0746336182969042
0.0067333826589684,0.063051745747089
-0.182930683585987,0.152861418337206
-0.13408211604817,0.0969100130080564
-0.204119982655925,0.157607853361668
-0.262111929633612,0.0803107511885947
0.0198948287169393,0.176091259055681
-0.035327962341743,0.20242019777803
-0.2498774732166,0.112898118392187
-0.2498774732166,0.0511525224473813
0.10763387839983,0.152861418337206
-0.193396117264152,0.0571428861365687
-0.237978249916892,0.0803107511885947
-0.2498774732166,0.0133639615579815
-0.143422142302313,0.210853365314893
-0.182930683585987,0.063051745747089
-0.143422142302313,0.152861418337206
-0.172711518404301,0.215009325086051
-0.0819041043830981,0.0969100130080564
0.0859146287065932,-0.00683942453030546
0.0263289387223491,0.10763387839983
-0.107209969647868,0.162302974570048
-0.193396117264152,0.180591760282358
-0.0819041043830981,0.102305044894763
-0.274701056941632,0.0511525224473813
0.0067333826589684,0.0450783747351881
0.0198948287169393,0.10763387839983
-0.0280287236002435,0.0326691167533681
-0.107209969647868,0.118099312077994
-0.172711518404301,0.0803107511885947
-0.237978249916892,-0.115983893955374
-0.182930683585987,-0.0579919469776868
-0.1627272974977,0.162302974570048
-0.226396377367077,0.0746336182969042
-0.1627272974977,0.0133639615579815
-0.172711518404301,0.166947879615811
0.143210032661026,0.148062535455438
-0.262111929633612,0.0746336182969042
-0.0986097978859508,0.176091259055681
-0.115983893955374,0.123238951730406
-0.090176630349088,0.0859146287065932
-0.1249387366083,0.20242019777803
0.0389180660303697,0.0803107511885947
0,0.157607853361668
-0.172711518404301,0.123238951730406
-0.00683942453030546,0.0688812894078129
0.0803107511885947,0.148062535455438
-0.0819041043830981,0.210853365314893
-0.0737862141609187,0.152861418337206
-0.0137882844856333,0.210853365314893
-0.262111929633612,0.143210032661026
0.355188028251088,0.189455220613663
0.0688812894078129,0.20242019777803
-0.237978249916892,0.171543631304961
0.0914471173065542,0.0450783747351881
-0.193396117264152,0.152861418337206
0.133339278634731,0.185046101708608
0.0067333826589684,0.336834826270208
-0.1249387366083,0.301029995663981
0.176091259055681,0.0511525224473813
-0.0986097978859508,0.265702033322238
-0.107209969647868,0.143210032661026
-0.0819041043830981,0.219125891280883
0.0133639615579815,0.198141399798755
-0.0658172844896433,0.138302698166281
-0.226396377367077,0.0859146287065932
-0.107209969647868,0.198141399798755
-0.0658172844896433,0.157607853361668
-0.182930683585987,0.0969100130080564
0.063051745747089,0.176091259055681
-0.204119982655925,0.10763387839983
-0.1249387366083,0.185046101708608
-0.035327962341743,0.250724877352585
-0.0658172844896433,0.231246523956736
-0.035327962341743,0.227243781503063
-0.090176630349088,0.301029995663981
0.0326691167533681,0.20242019777803
-0.0427519804209499,0.180591760282358
-0.0986097978859508,0.118099312077994
-0.204119982655925,0.185046101708608
0.0511525224473813,0.148062535455438
-0.1249387366083,0.30776337832295
0.0746336182969042,0.250724877352585
0.0067333826589684,0.283725137455511
0.0133639615579815,0.32735893438633
-0.0737862141609187,0.243038048686294
0.32092482438092,0.123238951730406
0.0511525224473813,0.0859146287065932
-0.1627272974977,0.138302698166281
0.339948061694351,0.254517866369725
0.0571428861365687,0.246898469499533
-0.090176630349088,0.189455220613663
-0.0737862141609187,0.193820026016113
-0.0819041043830981,0.231246523956736
-0.0819041043830981,0.133339278634731
0.246898469499533,0.210853365314893
0.102305044894763,0.32092482438092
0,0.176091259055681
-0.182930683585987,0.193820026016113
-0.193396117264152,0.185046101708608
0.0198948287169393,0.227243781503063
-0.13408211604817,0.258278015243031
-0.0137882844856333,0.290730039024169
-0.1249387366083,0.185046101708608
-0.0503051183113958,0.180591760282358
-0.204119982655925,0.20242019777803
-0.115983893955374,0.198141399798755
0.063051745747089,0.210853365314893
-0.090176630349088,0.138302698166281
-0.107209969647868,0.301029995663981
0.0688812894078129,0.276605396332563
0.0389180660303697,0.317671666983199
-0.1627272974977,0.283725137455511
-0.143422142302313,0.20242019777803
-0.172711518404301,0.273001272063738
-0.115983893955374,0.231246523956736
-0.182930683585987,0.243038048686294
-0.1627272974977,0.223203803701322
-0.1249387366083,0.185046101708608
0.0450783747351881,0.29762374697207
-0.182930683585987,0.148062535455438
-0.0503051183113958,0.235212711174338
0.0571428861365687,0.162302974570048
-0.00683942453030546,0.314393957221963
0.0450783747351881,0.304409736315362
-0.1627272974977,0.231246523956736
0.102305044894763,0.206657250721285
0.246898469499533,0.231246523956736
0.265702033322238,0.30776337832295
0.0198948287169393,0.166947879615811
-0.0280287236002435,0.290730039024169
-0.193396117264152,0.123238951730406
-0.115983893955374,0.317671666983199
-0.152967460208543,0.210853365314893
0.0571428861365687,0.262005887762274
-0.0208501389731201,0.20242019777803
-0.115983893955374,0.290730039024169
-0.0658172844896433,0.246898469499533
-0.0137882844856333,0.265702033322238
-0.115983893955374,0.280179856690861
0.0688812894078129,0.258278015243031
-0.0986097978859508,0.189455220613663
-0.1249387366083,0.180591760282358
0.0571428861365687,0.311091321671877
-0.0579919469776868,0.30776337832295
-0.0737862141609187,0.290730039024169
-0.1249387366083,0.189455220613663
-0.1249387366083,0.254517866369725
0.176091259055681,0.30776337832295
0.157607853361668,0.395217150336564
-0.0819041043830981,0.254517866369725
0.112898118392187,0.283725137455511
0,0.311091321671877
-0.0986097978859508,0.235212711174338
-0.13408211604817,0.349156063481175
0.0067333826589684,0.30776337832295
-0.0137882844856333,0.378511456833712
0.102305044894763,0.273001272063738
0.0389180660303697,0.352182518111362
0.0326691167533681,0.311091321671877
0.0688812894078129,0.339948061694351
-0.107209969647868,0.269366987408644
-0.0280287236002435,0.269366987408644
0.0511525224473813,0.346108370399169
-0.115983893955374,0.317671666983199
-0.182930683585987,0.235212711174338
-0.0737862141609187,0.336834826270208
0.0969100130080564,0.254517866369725
-0.0280287236002435,0.262005887762274
0.0859146287065932,0.301029995663981
-0.0137882844856333,0.273001272063738
-0.1249387366083,0.343039138671493
-0.090176630349088,0.250724877352585
0.180591760282358,0.339948061694351
0.0969100130080564,0.343039138671493
0.0450783747351881,0.339948061694351
0.133339278634731,0.333699112417349
0.265702033322238,0.265702033322238
0.0067333826589684,0.32735893438633
0,0.372796973309282
-0.0579919469776868,0.294190571133676
-0.090176630349088,0.294190571133676
0.0746336182969042,0.314393957221963
-0.0427519804209499,0.23914300480277
-0.0579919469776868,0.33054059317252
-0.0208501389731201,0.301029995663981
0.0450783747351881,0.290730039024169
0,0.361137360764289
0.0067333826589684,0.287241711178348
0.290730039024169,0.336834826270208
-0.115983893955374,0.367006294428387
0.20242019777803,0.367006294428387
-0.00683942453030546,0.283725137455511
-0.107209969647868,0.258278015243031
-0.090176630349088,0.378511456833712
-0.090176630349088,0.367006294428387
0.0198948287169393,0.336834826270208
0.0914471173065542,0.355188028251088
0.0803107511885947,0.406007630420071
0.0803107511885947,0.346108370399169
0.0511525224473813,0.434369274298713
0.0969100130080564,0.290730039024169
0.219125891280883,0.434369274298713
-0.0819041043830981,0.386944624370574
0.0746336182969042,0.352182518111362
0.0859146287065932,0.378511456833712
-0.0280287236002435,0.339948061694351
0.488286252177706,0.336834826270208
0.0326691167533681,0.311091321671877
0.0198948287169393,0.378511456833712
0,0.32092482438092
0.215009325086051,0.369911285071794
0.143210032661026,0.372796973309282
0.0969100130080564,0.355188028251088
-0.0208501389731201,0.355188028251088
0.0571428861365687,0.413928114056168
0.0450783747351881,0.336834826270208
-0.0208501389731201,0.349156063481175
0.0803107511885947,0.470281830189357
0.193820026016113,0.421706730629786
0.128318477259681,0.413928114056168
0.0326691167533681,0.397940008672038
-0.00683942453030546,0.444240028325007
-0.0280287236002435,0.29762374697207
-0.0737862141609187,0.361137360764289
0.206657250721285,0.343039138671493
0.0450783747351881,0.397940008672038
0.128318477259681,0.384151724186404
-0.0427519804209499,0.355188028251088
-0.035327962341743,0.333699112417349
0.128318477259681,0.369911285071794
-0.0427519804209499,0.352182518111362
-0.0137882844856333,0.439332693830263
0.180591760282358,0.439332693830263
0.0326691167533681,0.413928114056168
0.143210032661026,0.400645902047963
0.0571428861365687,0.413928114056168
-0.0280287236002435,0.311091321671877
-0.0737862141609187,0.384151724186404
0.250724877352585,0.449092531119419
0.138302698166281,0.392477112970535
0.0969100130080564,0.349156063481175
0.180591760282358,0.336834826270208
0.0263289387223491,0.32092482438092
-0.00683942453030546,0.426816136408267
0,0.416536497163696
0.162302974570048,0.441793292377919
0.0326691167533681,0.426816136408267
0.0389180660303697,0.389719678425347
0.0133639615579815,0.416536497163696
-0.0280287236002435,0.381340746852576
0.0914471173065542,0.384151724186404
0.431866129144908,0.375663613960885
0.123238951730406,0.397940008672038
0.0067333826589684,0.392477112970535
0.0969100130080564,0.381340746852576
-0.0208501389731201,0.406007630420071
-0.1249387366083,0.384151724186404
0.215009325086051,0.481621755946339
0,0.458637849025649
-0.0579919469776868,0.419129307741976
0.210853365314893,0.426816136408267
0.0969100130080564,0.381340746852576
0.10763387839983,0.421706730629786
0.223203803701322,0.453891414001188
0.180591760282358,0.463332970234029
0.0389180660303697,0.431866129144908
0.102305044894763,0.424268947394387
0.0571428861365687,0.389719678425347
0.171543631304961,0.436858074702407
0.0450783747351881,0.483854637378631
0.381340746852576,0.486076097372589
0.262005887762274,0.413928114056168
0.369911285071794,0.470281830189357
0.0389180660303697,0.406007630420071
0.0198948287169393,0.381340746852576
0.123238951730406,0.458637849025649
0.0571428861365687,0.389719678425347
0.280179856690861,0.406007630420071
0.23914300480277,0.472573626968942
0.198141399798755,0.499171395462737
0.10763387839983,0.406007630420071
0.0859146287065932,0.426816136408267
0.827288481595699,0.779280755524613
0.283725137455511,0.590019373111849
0.397940008672038,0.479377335023887
0.171543631304961,0.507687246385266
0.250724877352585,0.598653742636051
0.544068044350276,0.494850021680094
0.408663874063811,0.479377335023887
0.0688812894078129,0.400645902047963
0.235212711174338,0.551754873016567
0.0571428861365687,0.424268947394387
0.0389180660303697,0.441793292377919
0.176091259055681,0.536242706838319
0.235212711174338,0.499171395462737
0.439332693830263,0.516039320750032
0.0969100130080564,0.581209852354842
0.336834826270208,0.536242706838319
0.32092482438092,0.557432005908257
0.389719678425347,0.492673102425819
0.102305044894763,0.507687246385266
0.287241711178348,0.467977875279793
0.112898118392187,0.458637849025649
0.375663613960885,0.384151724186404
0.10763387839983,0.544068044350276
0.10763387839983,0.456271115746542
0.166947879615811,0.63942422928971
0.219125891280883,0.481621755946339
0.0133639615579815,0.470281830189357
0.555547862033706,0.526258485931718
0.215009325086051,0.66216735642827
0.10763387839983,0.513966312127167
0.118099312077994,0.456271115746542
0.0450783747351881,0.557432005908257
0.369911285071794,0.520155886944864
0.0389180660303697,0.397940008672038
0.148062535455438,0.453891414001188
0.0914471173065542,0.426816136408267
0.0511525224473813,0.499171395462737
0.0803107511885947,0.479377335023887
0.206657250721285,0.501316063929326
0.138302698166281,0.488286252177706
0.0198948287169393,0.426816136408267
0.162302974570048,0.503450193442012
0.509790371473031,0.540173000466751
0.112898118392187,0.568568372026217
0.206657250721285,0.509790371473031
0.0746336182969042,0.481621755946339
0.152861418337206,0.431866129144908
0.10763387839983,0.553655508356001
0.231246523956736,0.446673056996006
0.0914471173065542,0.463332970234029
0.0263289387223491,0.460991754419127
0.384151724186404,0.171543631304961
0.10763387839983,0.509790371473031
0.76436296589801,0.544068044350276
0.486076097372589,-0.0137882844856333
0.395217150336564,0.486076097372589
0.0263289387223491,0.526258485931718
0.0688812894078129,0.449092531119419
0.0859146287065932,0.451498600885297
0.0969100130080564,0.408663874063811
0.210853365314893,0.411303970230019
0.206657250721285,0.536242706838319
-0.0208501389731201,0.524233799365304
0.171543631304961,0.429348472923662
0.243038048686294,0.501316063929326
0.198141399798755,0.544068044350276
0.0326691167533681,0.536242706838319
0.206657250721285,0.486076097372589
0.0571428861365687,0.481621755946339
0.148062535455438,0.490485216277644
0.148062535455438,0.494850021680094
0.198141399798755,0.511883360978874
0.198141399798755,0.516039320750032
0.148062535455438,0.509790371473031
0.138302698166281,0.463332970234029
0.118099312077994,0.518102481313805
0.133339278634731,0.472573626968942
0.180591760282358,0.559308010907012
0.0389180660303697,0.516039320750032
0.280179856690861,0.584755133119492
0.189455220613663,0.429348472923662
0.180591760282358,0.501316063929326
0.902240926150825,0.633152719846375
0.10763387839983,0.581209852354842
0.355188028251088,0.588271706842329
0.400645902047963,0.602059991327962
0.185046101708608,0.522199629454851
0.118099312077994,0.549845883209235
0.416536497163696,0.551754873016567
0.0859146287065932,0.522199629454851
0.258278015243031,0.551754873016567
0.235212711174338,0.568568372026217
0.336834826270208,0.575837068590981
0.0450783747351881,0.492673102425819
0.336834826270208,0.258278015243031
0.118099312077994,0.477121254719662
0.283725137455511,0.645606461540403
0.36408174141107,-0.00683942453030546
0.0511525224473813,0.568568372026217
0.23914300480277,0.579426299614425
0.294190571133676,0.522199629454851
0.215009325086051,0.566732028986219
0.0859146287065932,0.534264140856231
0.185046101708608,0.663642041994276
0.397940008672038,0.520155886944864
0.0067333826589684,0.520155886944864
0.157607853361668,0.557432005908257
0.0859146287065932,0.553655508356001
0.231246523956736,0.511883360978874
0.355188028251088,0.640978057358332
0.0914471173065542,0.540173000466751
0.378511456833712,0.605439731979343
0.605439731979343,0.586516979275779
0.198141399798755,0.582986110380645
0.250724877352585,0.551754873016567
0.0859146287065932,0.574031267727719
0.33054059317252,0.544068044350276
0.063051745747089,0.532276519620718
0.223203803701322,0.581209852354842
0.503450193442012,0.593493747497151
0.273001272063738,0.63472910808133
0.118099312077994,0.600360206450068
0.176091259055681,0.563035883426256
0.378511456833712,0.593493747497151
0.262005887762274,0.582986110380645
0.157607853361668,0.546002544127475
0.20242019777803,0.621954820044902
0.314393957221963,0.598653742636051
0.361137360764289,0.595220566797657
0.176091259055681,0.628388930050311
0.346108370399169,0.564887888287849
0.0859146287065932,0.343039138671493
0.339948061694351,0.588271706842329
0.0914471173065542,0.566732028986219
0.227243781503063,0.615423952885944
0.314393957221963,0.605439731979343
0.0914471173065542,0.600360206450068
0.546002544127475,0.600360206450068
0.198141399798755,0.628388930050311
0.0969100130080564,0.505573887071867
0.294190571133676,0.590019373111849
0.10763387839983,0.439332693830263
0.0914471173065542,0.605439731979343
0.0859146287065932,0.524233799365304
0.231246523956736,-0.0986097978859508
0.0571428861365687,0.593493747497151
0.294190571133676,0.590019373111849
0.421706730629786,0.577635391996544
0.408663874063811,0.610460533354394
0.102305044894763,0.581209852354842
0.166947879615811,0.595220566797657
0.176091259055681,0.575837068590981
0.0571428861365687,0.607119790097365
0.553655508356001,0.823229625118832
0.185046101708608,0.593493747497151
0.148062535455438,0.497016083436602
0.0688812894078129,0.596940547191931
0.206657250721285,0.59176003468815
0.157607853361668,0.584755133119492
0.193820026016113,0.564887888287849
0.32092482438092,0.623572306018521
0.138302698166281,0.631570588836501
0.566732028986219,0.633152719846375
0.426816136408267,0.631570588836501
0.339948061694351,0.628388930050311
0.283725137455511,0.584755133119492
0.421706730629786,0.633152719846375
0.152861418337206,0.654717868772661
0.32092482438092,0.758486090268202
0.375663613960885,0.605439731979343
0.352182518111362,0.727846132072248
0.0803107511885947,0.659202877464531
0.206657250721285,0.577635391996544
0.486076097372589,0.648664886024623
0.250724877352585,0.610460533354394
0.112898118392187,0.631570588836501
0.449092531119419,0.63472910808133
0.157607853361668,0.582986110380645
0.534264140856231,0.673826968973263
0.280179856690861,0.559308010907012
0.273001272063738,0.640978057358332
0.497016083436602,0.675262654518418
0.210853365314893,0.6251837901751
0.559308010907012,0.557432005908257
0.317671666983199,0.645606461540403
0.47485339326384,0.714958109720149
0.6251837901751,0.600360206450068
0.254517866369725,0.651701922750105
0.361137360764289,0.650186059145156
0.0746336182969042,0.588271706842329
0.176091259055681,0.57221792696425
0.133339278634731,0.659202877464531
0.123238951730406,0.68658041504295
0.254517866369725,0.636299795080561
0.441793292377919,0.678119865362899
0.171543631304961,0.653212513775344
0.215009325086051,0.613775774505871
0.29762374697207,0.675262654518418
0.243038048686294,0.689364363562561
0.375663613960885,0.669491214340542
0.227243781503063,0.63472910808133
0.162302974570048,0.656218023915069
0.231246523956736,0.610460533354394
0.479377335023887,0.720159303405957
0.118099312077994,0.670941280735775
0.138302698166281,0.603753149347407
0.287241711178348,0.66216735642827
0.193820026016113,0.666576475333325
0.381340746852576,0.692130579805713
0.258278015243031,0.63472910808133
0.361137360764289,0.672386521609956
1.00472430668481,0.623572306018521
0.166947879615811,0.617065899952921
0.152861418337206,0.794792921702861
0.215009325086051,0.687974620034556
0.235212711174338,0.680958401493299
0.413928114056168,0.683778505440947
0.280179856690861,0.697610709073294
0.219125891280883,0.613775774505871
0.33054059317252,0.629982673056869
0.180591760282358,0.642526345921193
0.339948061694351,0.746488242128306
0.258278015243031,0.656218023915069
0.265702033322238,0.683778505440947
0.185046101708608,0.645606461540403
0.311091321671877,0.670941280735775
0.411303970230019,0.651701922750105
0.35817288180055,0.676693609624867
0.301029995663981,0.698970004336019
0.273001272063738,0.720159303405957
0.152861418337206,0.644069134335474
0.215009325086051,0.586516979275779
0.265702033322238,0.673826968973263
0.20242019777803,0.650186059145156
0.47485339326384,0.714958109720149
0.112898118392187,0.65771301500202
0.33054059317252,0.705703386994987
0.339948061694351,0.663642041994276
0.574031267727719,0.660687646370222
0.670941280735775,0.682370742516557
0.246898469499533,0.685181719850385
0.20242019777803,0.669491214340542
0.64713836606315,0.650186059145156
0.538212299701224,0.642526345921193
0.23914300480277,0.731639121089387
0.171543631304961,0.685181719850385
0.152861418337206,0.59176003468815
0.166947879615811,0.744048379071207
0.333699112417349,0.650186059145156
0.59176003468815,0.663642041994276
0.32735893438633,0.68658041504295
0.386944624370574,0.698970004336019
0.180591760282358,0.532276519620718
0.235212711174338,0.680958401493299
0.23914300480277,0.666576475333325
0.453891414001188,0.721449926887451
0.133339278634731,0.697610709073294
0.157607853361668,0.23914300480277
0.269366987408644,0.704365036222725
0.227243781503063,0.666576475333325
0.254517866369725,0.68658041504295
0.490485216277644,0.704365036222725
0.372796973309282,0.673826968973263
0.223203803701322,0.682370742516557
0.564887888287849,0.666576475333325
0.231246523956736,0.711015923966087
0.700325058420985,0.64713836606315
0.162302974570048,0.648664886024623
0.463332970234029,0.754921409665169
0.262005887762274,0.659202877464531
0.301029995663981,0.653212513775344
0.180591760282358,0.346108370399169
0.436858074702407,0.708367778676399
0.20242019777803,0.668036290092368
0.258278015243031,0.754921409665169
0.392477112970535,0.711015923966087
0.333699112417349,1.13533145865052
0.810820367137012,1.22684147069902
1.10869184355616,0.873247922628232
0.598653742636051,0.705703386994987
0.29762374697207,0.675262654518418
0.35817288180055,0.701675897711944
0.265702033322238,0.676693609624867
0.511883360978874,0.718864833052958
0.35817288180055,0.703022548347216
0.102305044894763,0.705703386994987
0.392477112970535,0.701675897711944
0.511883360978874,0.763193935631159
0.301029995663981,0.679541452497693
0.392477112970535,0.707037626084052
0.800201391126718,0.701675897711944
0.413928114056168,0.737888070366388
0.389719678425347,0.685181719850385
0.704365036222725,0.666576475333325
0.386944624370574,0.740362689494244
0.33054059317252,0.709693869727792
0.250724877352585,0.680958401493299
0.64713836606315,0.697610709073294
0.210853365314893,0.730378468587643
0.346108370399169,0.741594731403935
0.250724877352585,0.727846132072248
0.343039138671493,0.713648019791831
0.349156063481175,0.731639121089387
0.806603882735848,0.744048379071207
0.339948061694351,0.717566492827677
0.258278015243031,0.707037626084052
0.392477112970535,0.825263795029285
0.403335040558744,0.752528596549278
0.538212299701224,0.75966784468963
0.317671666983199,0.737888070366388
0.851831422673225,0.804480189105993
0.855632711553374,0.780407330687868
0.176091259055681,0.687974620034556
0.446673056996006,0.780407330687868
0.708367778676399,0.0688812894078129
0.766691628216593,0.886666945293343
0.32092482438092,0.617065899952921
0.689364363562561,0.827288481595699
0.375663613960885,0.731639121089387
0.339948061694351,0.824247901041137
0.369911285071794,0.763193935631159
0.29762374697207,0.731639121089387
0.20242019777803,0.790417121642573
0.397940008672038,0.78265175161032
0.596940547191931,0.771311825853338
0.133339278634731,0.781530991035024
0.397940008672038,0.772459235984185
0.549845883209235,0.503450193442012
0.812913356642855,0.762021750083108
0.494850021680094,0.739127142481937
0.513966312127167,0.828297296176844
0.816034048982408,0.660687646370222
0.564887888287849,0.789316247841687
0.269366987408644,0.7501225267834
0.557432005908257,0.866840933145009
0.734149500806986,0.868681166753924
0.729114146058883,0.863136906582225
0.551754873016567,0.885785128783473
0.513966312127167,0.756112890472587
0.717566492827677,0.860338006570994
0.463332970234029,0.864065879090237
0.372796973309282,0.784884633042612
0.403335040558744,0.922984815708883
0.666576475333325,0.805543334023454
0.505573887071867,0.835294136520212
0.426816136408267,0.78376962734182
0.411303970230019,0.772459235984185
0.324153794511119,0.801275049230781
0.849918228028945,0.833306515284699
0.352182518111362,0.769007870943774
0.32092482438092,0.748914474594432
0.23914300480277,0.790417121642573
0.352182518111362,0.778151250383644
0.467977875279793,0.828297296176844
0.384151724186404,0.747703052659987
0.689364363562561,0.800201391126718
0.294190571133676,0.794792921702861
0.486076097372589,0.818102121851781
0.615423952885944,0.742823288041901
0.403335040558744,0.803414435241333
0.314393957221963,0.793703098089801
0.30776337832295,0.780407330687868
0.343039138671493,0.798046079100583
0.386944624370574,0.729114146058883
0.162302974570048,0.784884633042612
0.20242019777803,0.773603622632923
0.419129307741976,0.752528596549278
0.166947879615811,0.754921409665169
0.436858074702407,0.777018799984736
0.336834826270208,0.800201391126718
0.223203803701322,0.784884633042612
0.23914300480277,0.747703052659987
0.386944624370574,0.747703052659987
0.739127142481937,0.766691628216593
0.411303970230019,0.789316247841687
0.650186059145156,0.830307922369478
0.441793292377919,0.772459235984185
0.269366987408644,0.431866129144908
0.717566492827677,0.817069316414013
0.265702033322238,0.826277318200837
0.501316063929326,0.784884633042612
0.235212711174338,0.771311825853338
0.439332693830263,0.773603622632923
0.262005887762274,0.784884633042612
0.375663613960885,0.800201391126718
0.403335040558744,0.707037626084052
0.367006294428387,0.780407330687868
0.324153794511119,0.798046079100583
0.596940547191931,0.800201391126718
0.384151724186404,0.756112890472587
0.29762374697207,0.727846132072248
0.568568372026217,0.736645452975293
0.908987383864571,0.772459235984185
0.384151724186404,0.850875878873217
0.287241711178348,0.842180036997044
1.09691001300806,1.13582807903843
0.904783145011388,0.826277318200837
0.372796973309282,0.838258615483951
0.575837068590981,0.818102121851781
0.494850021680094,0.819132476977787
0.716264259522433,0.747703052659987
0.600360206450068,0.741594731403935
0.314393957221963,0.769007870943774
0.660687646370222,0.731639121089387
0.276605396332563,0.758486090268202
0.250724877352585,0.792610532779228
0.389719678425347,0.796964398636295
0.185046101708608,0.72657440500861
0.705703386994987,0.744048379071207
0.185046101708608,0.503450193442012
0.375663613960885,0.831309755528623
0.304409736315362,0.796964398636295
0.243038048686294,0.766691628216593
0.287241711178348,0.831309755528623
0.133339278634731,0.772459235984185
0.559308010907012,0.503450193442012
0.451498600885297,0.795880017344075
0.431866129144908,0.7501225267834
0.246898469499533,0.720159303405957
0.381340746852576,0.792610532779228
0.262005887762274,0.735399269962694
0.324153794511119,0.767851293743832
0.494850021680094,0.821185882608845
0.687974620034556,0.840223752239182
0.29762374697207,0.844127549148049
0.424268947394387,0.781530991035024
0.123238951730406,0.732896124808889
0.265702033322238,0.804480189105993
0.29762374697207,0.802346059593307
0.593493747497151,0.879561764618376
0.714958109720149,0.835294136520212
0.411303970230019,0.78599678341198
0.426816136408267,0.745270023988988
0.176091259055681,0.760846392175173
0.470281830189357,0.78376962734182
0.574031267727719,0.780407330687868
0.453891414001188,0.778151250383644
0.434369274298713,0.756112890472587
0.336834826270208,0.778151250383644
0.287241711178348,0.78599678341198
0.513966312127167,0.775883388927821
0.392477112970535,0.792610532779228
0.258278015243031,0.777018799984736
0.381340746852576,0.791515211941625
0.258278015243031,0.78599678341198
0.180591760282358,0.756112890472587
0.215009325086051,0.753726651052225
0.311091321671877,0.799125072157222
0.511883360978874,0.741594731403935
0.324153794511119,0.793703098089801
0.384151724186404,0.7655288578248
0.389719678425347,0.756112890472587
0.864065879090237,0.858462001572238
0.59176003468815,0.0914471173065542
0.29762374697207,0.774745001691732
0.361137360764289,0.763193935631159
0.739127142481937,0.780407330687868
0.546002544127475,0.857520951405761
0.294190571133676,0.871426978736606
0.406007630420071,0.891920571639503
0.346108370399169,0.882239848018823
0.324153794511119,0.851831422673225
0.530279759864642,0.807661847892182
0.518102481313805,0.78710609303657
0.262005887762274,0.7655288578248
0.250724877352585,0.727846132072248
0.231246523956736,0.737888070366388
0.536242706838319,0.805543334023454
0.349156063481175,0.835294136520212
0.157607853361668,0.828297296176844
0.375663613960885,0.807661847892182
0.424268947394387,0.771311825853338
0.386944624370574,0.429348472923662
0.534264140856231,0.866840933145009
0.269366987408644,0.770161376221906
0.235212711174338,0.557432005908257
0.287241711178348,0.827288481595699
0.553655508356001,0.803414435241333
0.397940008672038,0.850875878873217
0.36408174141107,0.789316247841687
0.839242295365205,0.800201391126718
0.575837068590981,0.802346059593307
0.481621755946339,0.842180036997044
0.713648019791831,0.796964398636295
0.10763387839983,0.798046079100583
0.83230928297075,0.792610532779228
0.400645902047963,0.802346059593307
0.890176414749445,0.751327227921771
0.629982673056869,0.821185882608845
0.444240028325007,0.834301462986535
0.265702033322238,0.826277318200837
0.333699112417349,0.796964398636295
0.227243781503063,0.824247901041137
0.483854637378631,0.798046079100583
0.395217150336564,0.814996307791148
0.254517866369725,0.855632711553374
0.339948061694351,0.820160393391155
0.381340746852576,0.694879288233864
0.333699112417349,0.805543334023454
0.314393957221963,0.816034048982408
0.612121317335858,0.816034048982408
0.210853365314893,0.804480189105993
0.36408174141107,0.790417121642573
0.336834826270208,0.81395608098987
0.372796973309282,0.821185882608845
0.223203803701322,0.812913356642855
0.343039138671493,0.807661847892182
0.369911285071794,0.669491214340542
0.389719678425347,0.864992868731196
0.711015923966087,0.844127549148049
0.369911285071794,0.492673102425819
0.436858074702407,0.8372727025023
0.751327227921771,0.795880017344075
0.617065899952921,1.0074010145843
0.413928114056168,0.850875878873217
0.518102481313805,0.853736226085963
0.378511456833712,0.805543334023454
0.403335040558744,0.843154884728255
0.408663874063811,0.814996307791148
0.544068044350276,0.838258615483951
0.593493747497151,0.863136906582225
0.258278015243031,0.790417121642573
0.384151724186404,0.570396983072625
0.492673102425819,0.850875878873217
0.536242706838319,0.88754697493976
0.381340746852576,0.817069316414013
0.339948061694351,0.853736226085963
0.725298943058368,0.78376962734182
0.231246523956736,0.827288481595699
0.406007630420071,0.885785128783473
0.35817288180055,0.891920571639503
0.375663613960885,0.854685504019982
0.324153794511119,0.884901518139081
0.524233799365304,0.851831422673225
0.456271115746542,0.792610532779228
0.411303970230019,0.896250562461638
0.918095895616902,0.833306515284699
0.709693869727792,0.852784868680548
0.933392370466205,0.779280755524613
0.381340746852576,0.828297296176844
0.215009325086051,0.700325058420985
0.397940008672038,0.881348987230747
0.431866129144908,0.839242295365205
0.429348472923662,0.847032539791456
0.180591760282358,0.801275049230781
0.774745001691732,0.905627255057304
0.403335040558744,0.902240926150825
0.258278015243031,0.828297296176844
0.400645902047963,0.898827985349449
0.703022548347216,0.899683738300032
0.584755133119492,0.811868122728205
0.389719678425347,0.777018799984736
0.623572306018521,0.8750612633917
0.458637849025649,0.88754697493976
0.246898469499533,0.855632711553374
0.290730039024169,0.794792921702861
1.12882317746977,0.908987383864571
0.600360206450068,0.940454224953692
0.821185882608845,0.882239848018823
0.757301111410523,0.888425224949681
0.392477112970535,0.89104936877583
0.540173000466751,0.916453948549925
0.384151724186404,0.816034048982408
0.361137360764289,0.914805770169852
0.536242706838319,1.00203099894033
0.932600584500482,1.03953804398277
0.781530991035024,0.897970542855912
0.336834826270208,0.847032539791456
0.301029995663981,0.882239848018823
0.444240028325007,0.899683738300032
0.581209852354842,0.942008053022313
0.547928465163514,0.890176414749445
0.400645902047963,0.956498589743549
0.336834826270208,0.868681166753924
0.742823288041901,0.908987383864571
0.705703386994987,0.918095895616902
0.324153794511119,0.871426978736606
0.479377335023887,0.917275698051298
0.280179856690861,0.8677620246502
0.803414435241333,0.884901518139081
0.570396983072625,0.870513635640979
0.210853365314893,0.879561764618376
0.408663874063811,0.921361283044669
0.269366987408644,0.876867064254962
0.314393957221963,0.86591788395183
0.372796973309282,0.906469727643324
0.304409736315362,0.884016106044626
0.64713836606315,0.884016106044626
0.403335040558744,0.853736226085963
0.381340746852576,0.884901518139081
0.470281830189357,0.866840933145009
0.520155886944864,0.883128885139733
0.206657250721285,0.8750612633917
0.858462001572238,0.904783145011388
0.311091321671877,0.86591788395183
0.549845883209235,0.920547235042685
0.290730039024169,0.908149785761346
0.30776337832295,0.875965102389944
0.273001272063738,0.905627255057304
0.47485339326384,0.882239848018823
0.61870166264718,0.899683738300032
0.507687246385266,0.89538801107204
0.352182518111362,0.88754697493976
0.231246523956736,0.886666945293343
0.336834826270208,0.91397932942207
0.206657250721285,0.935759103745312
0.287241711178348,0.811868122728205
0.386944624370574,0.89538801107204
0.314393957221963,0.943556341585174
0.47485339326384,0.900537808352872
0.605439731979343,0.879561764618376
0.283725137455511,0.903089986991943
0.397940008672038,0.406007630420071
0.352182518111362,0.901390202114049
0.518102481313805,0.918095895616902
0.243038048686294,0.9278193125545
0.304409736315362,0.617065899952921
0.555547862033706,0.917275698051298
0.336834826270208,0.929418925714293
0.477121254719662,0.915630641228659
0.339948061694351,0.948168361727131
0.33054059317252,0.948168361727131
0.346108370399169,0.943556341585174
0.472573626968942,1.06128751387516
0.63942422928971,1.48385463737863
1.28160144382566,0.937329790744542
0.355188028251088,0.984808501104929
0.654717868772661,0.948168361727131
0.593493747497151,0.951216054809137
0.35817288180055,0.901390202114049
0.349156063481175,0.972694498018852
0.524233799365304,1.02632893872235
0.408663874063811,0.939675221189842
0.564887888287849,0.914805770169852
0.617065899952921,0.960232873128512
0.522199629454851,0.95724801957905
0.426816136408267,0.945868473835551
0.833306515284699,0.948168361727131
0.424268947394387,0.995223736033468
0.483854637378631,0.650186059145156
0.367006294428387,0.922984815708883
0.406007630420071,0.969794357145482
0.6251837901751,0.908987383864571
0.287241711178348,0.923794311715668
0.436858074702407,0.966141732739033
0.559308010907012,0.944328420867459
0.439332693830263,0.992470671461382


==> MvMm_DAG.csv <==
0.534264140856231,-0.287666034106
-0.090176630349088,-0.0579919469776868
-0.3748162098249,-0.301029995663981
-0.274701056941632,-0.444452137966294
-0.444452137966294,-0.69223662167705
0.0914471173065542,-0.152967460208543
0.0389180660303697,-0.2498774732166
0.0511525224473813,0.0969100130080564
-0.463757293161681,-0.204119982655925
-0.3748162098249,-0.630088714928206
-0.13408211604817,-0.483960679249968
-0.0579919469776868,-0.329058719264225
-0.463757293161681,-0.215115366957388
-0.444452137966294,-0.764787288825662
-0.343781976084931,-0.806179973983887
-0.090176630349088,-0.262111929633612
0.0133639615579815,-0.40823996531185
-0.226396377367077,-0.660051938305649
-0.274701056941632,-0.69223662167705
-0.527426373031058,-0.343781976084931
-0.505149978319906,-1.20411998265592
-0.172711518404301,-0.630088714928206
-0.0658172844896433,-0.851937464544562
-0.505149978319906,-0.444452137966294
-0.359021942641668,-0.343781976084931
-0.630088714928206,-1.20411998265592
-0.575731052605613,-1.10720996964787
-0.182930683585987,-0.359021942641668
-0.391206626013069,-0.301029995663981
-0.463757293161681,-0.329058719264225
-0.13408211604817,-0.660051938305649
-0.463757293161681,-0.343781976084931
-0.143422142302313,-0.764787288825662
-0.505149978319906,-0.204119982655925
-0.527426373031058,-0.274701056941632
-0.40823996531185,-0.359021942641668
-0.483960679249968,-0.806179973983887
-0.550907468880581,-0.444452137966294
-0.444452137966294,-0.463757293161681
-0.3748162098249,-0.764787288825662
-0.444452137966294,-0.726998727936262
-0.527426373031058,-0.0137882844856333
-0.425968732272281,-0.806179973983887
-0.444452137966294,-0.40823996531185
-0.3748162098249,-0.764787288825662
-0.115983893955374,-0.726998727936262
-0.359021942641668,-0.806179973983887
-0.391206626013069,-0.806179973983887
-0.505149978319906,-0.40823996531185
-0.444452137966294,-0.204119982655925
-0.505149978319906,-0.391206626013069
-0.343781976084931,-0.764787288825662
-0.359021942641668,-0.764787288825662
-0.425968732272281,-0.806179973983887
-0.314818280149614,-0.764787288825662
-0.505149978319906,-0.806179973983887
-0.226396377367077,-0.726998727936262
-0.483960679249968,-0.806179973983887
-0.505149978319906,-0.764787288825662
-0.359021942641668,-0.764787288825662
-0.287666034106,-0.764787288825662
-0.391206626013069,-0.301029995663981
-0.444452137966294,-0.329058719264225
-0.463757293161681,-0.343781976084931
-0.343781976084931,-0.726998727936262
-0.226396377367077,-0.575731052605613
-0.274701056941632,-0.463757293161681
0.102305044894763,-0.505149978319906
-0.463757293161681,-0.69223662167705
-0.1627272974977,-0.329058719264225
-0.425968732272281,-0.630088714928206
-0.483960679249968,-0.630088714928206
-0.483960679249968,-0.630088714928206
-0.287666034106,-0.204119982655925
-0.1627272974977,-0.602059991327962
-0.463757293161681,-0.660051938305649
-0.152967460208543,-0.505149978319906
-0.483960679249968,-0.69223662167705
-0.343781976084931,0.0326691167533681
-0.287666034106,-0.1627272974977
-0.444452137966294,-0.287666034106
-0.0819041043830981,-0.527426373031058
-0.3748162098249,-0.204119982655925
-0.425968732272281,-0.152967460208543
-0.262111929633612,-0.444452137966294
-0.3748162098249,-0.182930683585987
-0.287666034106,-0.1249387366083
-0.40823996531185,-0.193396117264152
-0.274701056941632,0
-0.226396377367077,-0.550907468880581
-0.237978249916892,-0.107209969647868
-0.152967460208543,-0.035327962341743
-0.329058719264225,-0.204119982655925
-0.40823996531185,-0.2498774732166
-0.237978249916892,-0.550907468880581
-0.343781976084931,-0.0986097978859508
-0.444452137966294,-0.660051938305649
-0.40823996531185,-0.215115366957388
-0.301029995663981,-0.182930683585987
-0.287666034106,-0.359021942641668
-0.262111929633612,-0.172711518404301
-0.287666034106,-0.172711518404301
-0.343781976084931,-0.204119982655925
-0.262111929633612,-0.550907468880581
-0.343781976084931,-0.660051938305649
-0.343781976084931,-0.2498774732166
-0.301029995663981,-0.115983893955374
-0.193396117264152,-0.1627272974977
-0.329058719264225,-0.204119982655925
-0.391206626013069,-0.329058719264225
-0.463757293161681,-0.226396377367077
-0.2498774732166,-0.602059991327962
-0.115983893955374,-0.575731052605613
-0.237978249916892,-0.1249387366083
-0.262111929633612,-0.237978249916892
-0.40823996531185,-0.237978249916892
-0.391206626013069,-0.301029995663981
-0.262111929633612,-0.550907468880581
-0.329058719264225,-0.237978249916892
-0.274701056941632,-0.575731052605613
-0.329058719264225,-0.215115366957388
-0.3748162098249,-0.226396377367077
-0.359021942641668,-0.1627272974977
-0.329058719264225,-0.287666034106
-0.237978249916892,-0.1249387366083
-0.343781976084931,-0.274701056941632
-0.329058719264225,-0.193396117264152
-0.359021942641668,-0.274701056941632
-0.343781976084931,-0.2498774732166
-0.262111929633612,-0.204119982655925
-0.090176630349088,0.0067333826589684
-0.301029995663981,-0.143422142302313
-0.274701056941632,-0.143422142302313
-0.314818280149614,-0.13408211604817
-0.215115366957388,-0.090176630349088
-0.391206626013069,-0.204119982655925
-0.090176630349088,-0.143422142302313
-0.359021942641668,-0.107209969647868
-0.262111929633612,-0.172711518404301
-0.262111929633612,-0.274701056941632
-0.287666034106,-0.152967460208543
-0.343781976084931,-0.287666034106
-0.444452137966294,-0.182930683585987
-0.329058719264225,-0.13408211604817
-0.215115366957388,-0.107209969647868
-0.343781976084931,-0.0579919469776868
-0.172711518404301,-0.204119982655925
-0.40823996531185,-0.226396377367077
-0.425968732272281,-0.0658172844896433
-0.391206626013069,-0.1627272974977
-0.359021942641668,-0.215115366957388
-0.172711518404301,-0.13408211604817
-0.274701056941632,0.246898469499533
-0.0208501389731201,-0.0280287236002435
-0.343781976084931,-0.226396377367077
-0.359021942641668,-0.143422142302313
-0.237978249916892,-0.0503051183113958
-0.262111929633612,-0.182930683585987
-0.215115366957388,-0.0658172844896433
-0.215115366957388,-0.0208501389731201
-0.2498774732166,-0.0503051183113958
-0.152967460208543,-0.0658172844896433
-0.107209969647868,-0.0503051183113958
-0.1627272974977,0.0133639615579815
-0.107209969647868,0.0133639615579815
-0.115983893955374,-0.0427519804209499
-0.193396117264152,-0.00683942453030546
-0.172711518404301,-0.0208501389731201
-0.391206626013069,-0.301029995663981
-0.314818280149614,-0.1249387366083
-0.237978249916892,-0.115983893955374
-0.329058719264225,-0.143422142302313
-0.1249387366083,-0.0986097978859508
-0.0280287236002435,-0.0137882844856333
-0.152967460208543,-0.13408211604817
-0.314818280149614,-0.13408211604817
-0.0986097978859508,0.0133639615579815
-0.0280287236002435,-0.0503051183113958
-0.314818280149614,-0.0208501389731201
-0.2498774732166,-0.0986097978859508
-0.172711518404301,0.0067333826589684
-0.090176630349088,0.0133639615579815
-0.2498774732166,0.0263289387223491
-0.343781976084931,-0.107209969647868
-0.193396117264152,-0.0658172844896433
-0.314818280149614,-0.1249387366083
-0.215115366957388,-0.0579919469776868
-0.287666034106,-0.0427519804209499
-0.182930683585987,-0.0737862141609187
-0.2498774732166,-0.107209969647868
-0.204119982655925,-0.107209969647868
-0.107209969647868,-0.0208501389731201
-0.0427519804209499,0.0198948287169393
-0.226396377367077,-0.090176630349088
0.166947879615811,0.0198948287169393
-0.1249387366083,-0.035327962341743
-0.329058719264225,-0.0427519804209499
-0.274701056941632,0
-0.215115366957388,-0.0503051183113958
-0.143422142302313,-0.0280287236002435
-0.226396377367077,-0.115983893955374
-0.226396377367077,-0.0579919469776868
-0.359021942641668,-0.0819041043830981
-0.182930683585987,-0.115983893955374
-0.204119982655925,-0.0658172844896433
-0.287666034106,-0.0658172844896433
-0.314818280149614,-0.143422142302313
-0.172711518404301,-0.0137882844856333
-0.0986097978859508,-0.0208501389731201
-0.1249387366083,0
-0.182930683585987,-0.090176630349088
-0.301029995663981,0.0067333826589684
-0.0503051183113958,-0.0427519804209499
-0.301029995663981,-0.107209969647868
0.0326691167533681,-0.035327962341743
-0.0658172844896433,-0.0137882844856333
-0.182930683585987,-0.090176630349088
-0.301029995663981,-0.0986097978859508
-0.215115366957388,-0.0503051183113958
-0.182930683585987,0.0067333826589684
-0.215115366957388,0
-0.274701056941632,-0.0503051183113958
-0.2498774732166,-0.0427519804209499
-0.13408211604817,0.0133639615579815
-0.193396117264152,-0.1249387366083
-0.262111929633612,0.0326691167533681
-0.172711518404301,0.0198948287169393
-0.301029995663981,-0.143422142302313
-0.13408211604817,-0.0819041043830981
-0.2498774732166,0.0803107511885947
-0.262111929633612,-0.035327962341743
-0.115983893955374,0
-0.152967460208543,-0.0280287236002435
-0.274701056941632,-0.0737862141609187
-0.1249387366083,0.0450783747351881
-0.172711518404301,0.0263289387223491
-0.226396377367077,0
-0.1627272974977,0
-0.0737862141609187,0.0198948287169393
-0.0737862141609187,0.0571428861365687
-0.1249387366083,-0.00683942453030546
-0.152967460208543,0.0067333826589684
-0.0658172844896433,0.0688812894078129
-0.287666034106,0
-0.0986097978859508,0.0326691167533681
-0.237978249916892,0.0133639615579815
-0.193396117264152,0.0133639615579815
-0.237978249916892,-0.0427519804209499
-0.2498774732166,-0.0208501389731201
-0.204119982655925,0.0511525224473813
-0.204119982655925,0.0803107511885947
-0.0280287236002435,0.198141399798755
-0.0280287236002435,0.0914471173065542
-0.143422142302313,0.063051745747089
-0.035327962341743,0.063051745747089
-0.172711518404301,0.0326691167533681
-0.143422142302313,0.0326691167533681
-0.193396117264152,0.0389180660303697
-0.204119982655925,0.0688812894078129
-0.182930683585987,0.0389180660303697
-0.0579919469776868,0.0263289387223491
0.157607853361668,0.0511525224473813
-0.0579919469776868,0.0067333826589684
-0.143422142302313,0.0511525224473813
-0.0579919469776868,0.0746336182969042
-0.0819041043830981,0.0914471173065542
-0.0137882844856333,0.102305044894763
-0.1249387366083,0.0969100130080564
-0.0137882844856333,0.0859146287065932
-0.172711518404301,0.0326691167533681
-0.1627272974977,0.0389180660303697
0.0263289387223491,0.123238951730406
-0.237978249916892,0.0859146287065932
0.0263289387223491,0.166947879615811
-0.143422142302313,0.0511525224473813
-0.274701056941632,0.290730039024169
0.675262654518418,0.372796973309282
-0.13408211604817,0.143210032661026
-0.0737862141609187,0.171543631304961
0.0914471173065542,0.193820026016113
-0.0137882844856333,0.231246523956736
-0.090176630349088,0.102305044894763
-0.0280287236002435,0.162302974570048
-0.107209969647868,0.152861418337206
-0.193396117264152,0.138302698166281
-0.0737862141609187,0.219125891280883
-0.0819041043830981,0.166947879615811
-0.0658172844896433,0.112898118392187
-0.1249387366083,0.0914471173065542
0.0133639615579815,0.162302974570048
-0.152967460208543,0.219125891280883
-0.182930683585987,0.0511525224473813
0.0133639615579815,0.128318477259681
-0.090176630349088,0.123238951730406
-0.274701056941632,0.112898118392187
-0.0986097978859508,0.0803107511885947
-0.0427519804209499,0.162302974570048
-0.00683942453030546,0.206657250721285
-0.172711518404301,0.063051745747089
0.133339278634731,0.193820026016113
-0.204119982655925,0.171543631304961
-0.172711518404301,0.198141399798755
-0.152967460208543,0.157607853361668
-0.1249387366083,0.0803107511885947
-0.035327962341743,0.118099312077994
0.0571428861365687,0.157607853361668
-0.204119982655925,0.0914471173065542
-0.1249387366083,0.157607853361668
-0.274701056941632,0.0969100130080564
-0.0658172844896433,0.0969100130080564
-0.204119982655925,0.0803107511885947
-0.215115366957388,0.123238951730406
0.0198948287169393,0.123238951730406
-0.0658172844896433,0.0914471173065542
-0.182930683585987,0.102305044894763
-0.152967460208543,0.063051745747089
-0.0737862141609187,0.162302974570048
-0.0208501389731201,0.171543631304961
-0.0579919469776868,0.215009325086051
-0.0658172844896433,0.138302698166281
0,0.171543631304961
-0.182930683585987,0.112898118392187
-0.182930683585987,0.128318477259681
-0.107209969647868,0.143210032661026
-0.193396117264152,0.157607853361668
-0.204119982655925,0.0571428861365687
-0.182930683585987,0.166947879615811
-0.0737862141609187,0.243038048686294
0.0803107511885947,0.185046101708608
-0.1627272974977,0.102305044894763
-0.090176630349088,0.123238951730406
-0.1627272974977,0.157607853361668
-0.0427519804209499,0.148062535455438
-0.0658172844896433,0.227243781503063
-0.035327962341743,0.138302698166281
0.0198948287169393,0.138302698166281
-0.143422142302313,0.133339278634731
-0.0819041043830981,0.189455220613663
-0.0579919469776868,0.143210032661026
-0.0819041043830981,0.148062535455438
-0.0986097978859508,0.102305044894763
-0.115983893955374,0.112898118392187
-0.107209969647868,0.215009325086051
-0.0986097978859508,0.166947879615811
-0.0986097978859508,0.185046101708608
-0.13408211604817,0.123238951730406
-0.107209969647868,0.162302974570048
0.0914471173065542,0.180591760282358
-0.090176630349088,0.138302698166281
-0.0208501389731201,0.210853365314893
0.0067333826589684,0.176091259055681
0.0198948287169393,0.189455220613663
-0.115983893955374,0.128318477259681
-0.0737862141609187,0.180591760282358
-0.172711518404301,0.162302974570048
-0.182930683585987,0.152861418337206
-0.0819041043830981,0.176091259055681
0.133339278634731,0.210853365314893
-0.0579919469776868,0.166947879615811
0.0133639615579815,0.219125891280883
-0.143422142302313,0.269366987408644
-0.0503051183113958,0.180591760282358
-0.143422142302313,0.231246523956736
0.185046101708608,0.287241711178348
-0.115983893955374,0.198141399798755
-0.0137882844856333,0.246898469499533
-0.115983893955374,0.185046101708608
-0.00683942453030546,0.20242019777803
-0.0427519804209499,0.243038048686294
-0.00683942453030546,0.254517866369725
-0.115983893955374,0.162302974570048
-0.1249387366083,0.215009325086051
-0.0137882844856333,0.193820026016113
-0.00683942453030546,0.206657250721285
0.0859146287065932,0.246898469499533
-0.0986097978859508,0.143210032661026
-0.13408211604817,0.162302974570048
-0.152967460208543,0.210853365314893
-0.035327962341743,0.185046101708608
0.0389180660303697,0.206657250721285
0,0.280179856690861
-0.0208501389731201,0.215009325086051
-0.0280287236002435,0.231246523956736
-0.0579919469776868,0.219125891280883
-0.0579919469776868,0.250724877352585
0.210853365314893,0.280179856690861
-0.035327962341743,0.185046101708608
0.0067333826589684,0.23914300480277
0.0198948287169393,0.206657250721285
0.176091259055681,0.215009325086051
0.0133639615579815,0.290730039024169
-0.0280287236002435,0.250724877352585
-0.0208501389731201,0.227243781503063
-0.0658172844896433,0.231246523956736
-0.13408211604817,0.189455220613663
0.0198948287169393,0.269366987408644
0.063051745747089,0.227243781503063
0.0511525224473813,0.227243781503063
0.0389180660303697,0.283725137455511
0.0803107511885947,0.23914300480277
-0.090176630349088,0.235212711174338
-0.152967460208543,0.166947879615811
0,0.273001272063738
0.0067333826589684,0.287241711178348
0.0389180660303697,0.314393957221963
-0.13408211604817,0.254517866369725
-0.0137882844856333,0.304409736315362
-0.00683942453030546,0.235212711174338
0.0133639615579815,0.262005887762274
-0.00683942453030546,0.20242019777803
-0.00683942453030546,0.287241711178348
0.0263289387223491,0.304409736315362
-0.1249387366083,0.185046101708608
-0.0427519804209499,0.235212711174338
0.102305044894763,0.290730039024169
-0.0819041043830981,0.157607853361668
0.0450783747351881,0.246898469499533
-0.090176630349088,0.23914300480277
0,0.235212711174338
0.0688812894078129,0.210853365314893
-0.1249387366083,0.235212711174338
-0.0737862141609187,0.171543631304961
-0.0986097978859508,0.243038048686294
-0.0579919469776868,0.246898469499533
0.0571428861365687,0.287241711178348
0,0.23914300480277
-0.115983893955374,0.258278015243031
-0.0427519804209499,0.20242019777803
-0.0427519804209499,0.235212711174338
-0.0737862141609187,0.283725137455511
-0.0737862141609187,0.269366987408644
0.0389180660303697,0.206657250721285
0.0450783747351881,0.262005887762274
0.0511525224473813,0.324153794511119
-0.00683942453030546,0.215009325086051
-0.0503051183113958,0.280179856690861
-0.0280287236002435,0.273001272063738
0.0688812894078129,0.32092482438092
-0.0137882844856333,0.254517866369725
-0.0280287236002435,0.30776337832295
-0.0280287236002435,0.243038048686294
-0.035327962341743,0.311091321671877
-0.0208501389731201,0.246898469499533
0.0969100130080564,0.254517866369725
0.0450783747351881,0.287241711178348
-0.090176630349088,0.258278015243031
-0.0737862141609187,0.254517866369725
0.0198948287169393,0.265702033322238
0.0389180660303697,0.301029995663981
-0.0280287236002435,0.243038048686294
-0.090176630349088,0.254517866369725
0,0.283725137455511
-0.0579919469776868,0.215009325086051
-0.0819041043830981,0.23914300480277
-0.0986097978859508,0.246898469499533
-0.00683942453030546,0.219125891280883
-0.0658172844896433,0.276605396332563
0.157607853361668,0.367006294428387
0.0133639615579815,0.30776337832295
0.0133639615579815,0.283725137455511
0.0803107511885947,0.336834826270208
-0.0658172844896433,0.324153794511119
0.148062535455438,0.406007630420071
0.0389180660303697,0.349156063481175
-0.00683942453030546,0.304409736315362
-0.090176630349088,0.290730039024169
0.0746336182969042,0.314393957221963
-0.0137882844856333,0.287241711178348
-0.0658172844896433,0.333699112417349
0.0914471173065542,0.36408174141107
0.262005887762274,0.369911285071794
-0.090176630349088,0.32092482438092
0.063051745747089,0.355188028251088
0.0746336182969042,0.283725137455511
-0.0986097978859508,0.304409736315362
0.123238951730406,0.301029995663981
0.0511525224473813,0.32092482438092
-0.00683942453030546,0.29762374697207
0.123238951730406,0.33054059317252
0.0450783747351881,0.333699112417349
-0.0208501389731201,0.339948061694351
0.0746336182969042,0.36408174141107
0.0571428861365687,0.421706730629786
0.0803107511885947,0.32092482438092
0.0688812894078129,0.349156063481175
-0.035327962341743,0.381340746852576
-0.0658172844896433,0.381340746852576
0.166947879615811,0.35817288180055
-0.0137882844856333,0.324153794511119
0.0914471173065542,0.386944624370574
-0.0503051183113958,0.336834826270208
-0.0579919469776868,0.304409736315362
-0.0819041043830981,0.349156063481175
0.0326691167533681,0.343039138671493
0.0326691167533681,0.294190571133676
0.102305044894763,0.29762374697207
0.063051745747089,0.33054059317252
0.0969100130080564,0.386944624370574
0.0133639615579815,0.32092482438092
-0.00683942453030546,0.339948061694351
0.143210032661026,0.369911285071794
0.063051745747089,0.32735893438633
0.0133639615579815,0.403335040558744
0.102305044894763,0.386944624370574
-0.00683942453030546,0.36408174141107
0.123238951730406,0.378511456833712
0.0389180660303697,0.389719678425347
0.0511525224473813,0.346108370399169
0.0326691167533681,0.336834826270208
0.0263289387223491,0.317671666983199
0.0326691167533681,0.349156063481175
0.10763387839983,0.336834826270208
-0.0579919469776868,0.551754873016567
0.511883360978874,0.911490529018375
0.676693609624867,0.97700871709137
0.499171395462737,0.860338006570994
0.64713836606315,0.945868473835551
0.35817288180055,0.294190571133676
0.0859146287065932,0.381340746852576
0.157607853361668,0.349156063481175
0.0969100130080564,0.421706730629786
0.0571428861365687,0.361137360764289
0.0263289387223491,0.290730039024169
0.102305044894763,0.294190571133676
0.0803107511885947,0.386944624370574
0.0198948287169393,0.250724877352585
0.0969100130080564,0.35817288180055
-0.0208501389731201,0.386944624370574
0.128318477259681,0.403335040558744
-0.035327962341743,0.375663613960885
0.215009325086051,0.406007630420071
0.102305044894763,0.346108370399169
0.0326691167533681,0.381340746852576
0.0511525224473813,0.349156063481175
0.0511525224473813,0.375663613960885
0.0133639615579815,0.324153794511119
-0.0579919469776868,0.336834826270208
0.166947879615811,0.369911285071794
0.0803107511885947,0.352182518111362
0.0067333826589684,0.355188028251088
-0.0819041043830981,0.361137360764289
0.0389180660303697,0.419129307741976
0.0450783747351881,0.367006294428387
0.143210032661026,0.436858074702407
0,0.384151724186404
-0.0280287236002435,0.349156063481175
0.0914471173065542,0.400645902047963
0.223203803701322,0.381340746852576
0.180591760282358,0.460991754419127
0.0511525224473813,0.397940008672038
0.0198948287169393,0.395217150336564
0.176091259055681,0.395217150336564
0.0326691167533681,0.395217150336564
-0.00683942453030546,0.397940008672038
0.0969100130080564,0.426816136408267
0.112898118392187,0.361137360764289
0.287241711178348,0.441793292377919
0.0803107511885947,0.449092531119419
0.0969100130080564,0.436858074702407
0.0450783747351881,0.389719678425347
0.102305044894763,0.400645902047963
0.198141399798755,0.413928114056168
0.112898118392187,0.419129307741976
0.262005887762274,0.444240028325007
0.112898118392187,0.456271115746542
0.0803107511885947,0.419129307741976
0.152861418337206,0.386944624370574
0.283725137455511,0.411303970230019
0.112898118392187,0.426816136408267
0.112898118392187,0.408663874063811
-0.00683942453030546,0.36408174141107
0.0914471173065542,0.403335040558744
0.176091259055681,0.439332693830263
-0.0280287236002435,0.375663613960885
0.0389180660303697,0.403335040558744
-0.0137882844856333,0.497016083436602
0.227243781503063,0.494850021680094
0.0198948287169393,0.419129307741976
0.0688812894078129,0.431866129144908
0.148062535455438,0.470281830189357
0.206657250721285,0.444240028325007
0.063051745747089,0.400645902047963
0.143210032661026,0.400645902047963
0.162302974570048,0.444240028325007
0.138302698166281,0.421706730629786
0.0389180660303697,0.465661632552612
0.0914471173065542,0.426816136408267
0.0688812894078129,0.460991754419127
0.118099312077994,0.400645902047963
0,0.381340746852576
0.0571428861365687,0.369911285071794
-0.0137882844856333,0.439332693830263
0.162302974570048,0.465661632552612
0.10763387839983,0.411303970230019
0.138302698166281,0.516039320750032
-0.00683942453030546,0.367006294428387
-0.00683942453030546,0.477121254719662
0.0571428861365687,0.470281830189357
0.152861418337206,0.444240028325007
0.128318477259681,0.458637849025649
0.0198948287169393,0.465661632552612
0.102305044894763,0.426816136408267
0.0859146287065932,0.453891414001188
0.189455220613663,0.439332693830263
0.157607853361668,0.449092531119419
-0.0280287236002435,0.411303970230019
0.118099312077994,0.424268947394387
0.0263289387223491,0.444240028325007
0.102305044894763,0.36408174141107
0.102305044894763,0.413928114056168
0.0511525224473813,0.381340746852576
0.133339278634731,0.441793292377919
0.063051745747089,0.426816136408267
0.143210032661026,0.477121254719662
0.0914471173065542,0.465661632552612
0.123238951730406,0.522199629454851
0.148062535455438,0.497016083436602
0.0450783747351881,0.439332693830263
0.0746336182969042,0.481621755946339
0.0969100130080564,0.479377335023887
0.171543631304961,0.449092531119419
0.269366987408644,0.507687246385266
0.10763387839983,0.483854637378631
0.063051745747089,0.424268947394387
0.0511525224473813,0.426816136408267
0.20242019777803,0.516039320750032
0.143210032661026,0.503450193442012
0.262005887762274,0.431866129144908
0.152861418337206,0.516039320750032
0.0389180660303697,0.403335040558744
0.219125891280883,0.465661632552612
0.0450783747351881,0.446673056996006
0.0571428861365687,0.449092531119419
0.148062535455438,0.47485339326384
0.0067333826589684,0.441793292377919
0.0914471173065542,0.456271115746542
0.180591760282358,0.434369274298713
0.133339278634731,0.518102481313805
0.0263289387223491,0.426816136408267
0.118099312077994,0.429348472923662
0.0571428861365687,0.470281830189357
0.0389180660303697,0.397940008672038
0.118099312077994,0.456271115746542
0.123238951730406,0.47485339326384
0.0198948287169393,0.426816136408267
0.0803107511885947,0.477121254719662
0.0389180660303697,0.421706730629786
0.324153794511119,0.516039320750032
0.0450783747351881,0.494850021680094
0.102305044894763,0.436858074702407
0.157607853361668,0.460991754419127
0.0688812894078129,0.501316063929326
0.128318477259681,0.516039320750032
0.063051745747089,0.486076097372589
0.265702033322238,0.534264140856231
0.112898118392187,0.479377335023887
0.219125891280883,0.524233799365304
0.206657250721285,0.579426299614425
0.185046101708608,0.530279759864642
0.148062535455438,0.555547862033706
0.273001272063738,0.607119790097365
0.0511525224473813,0.481621755946339
0.0969100130080564,0.503450193442012
0.157607853361668,0.507687246385266
0.0859146287065932,0.511883360978874
0.215009325086051,0.590019373111849
0.0803107511885947,0.490485216277644
0.280179856690861,0.563035883426256
0.231246523956736,0.532276519620718
0.0969100130080564,0.561175947042132
0.112898118392187,0.547928465163514
0.063051745747089,0.488286252177706
0.0859146287065932,0.505573887071867
0.063051745747089,0.549845883209235
0.223203803701322,0.518102481313805
0.176091259055681,0.530279759864642
0.0450783747351881,0.516039320750032
0.157607853361668,0.598653742636051
0.128318477259681,0.577635391996544
0.0746336182969042,0.470281830189357
0.10763387839983,0.516039320750032
0.290730039024169,0.561175947042132
0.0746336182969042,0.483854637378631
0.133339278634731,0.530279759864642
0.118099312077994,0.497016083436602
0.157607853361668,0.494850021680094
0.128318477259681,0.503450193442012
0.162302974570048,0.540173000466751
0.0571428861365687,0.463332970234029
0.128318477259681,0.505573887071867
0.171543631304961,0.526258485931718
0.189455220613663,0.564887888287849
0.283725137455511,0.494850021680094
0.265702033322238,0.547928465163514
0.0511525224473813,0.528273777167044
0.0746336182969042,0.486076097372589
0.112898118392187,0.551754873016567
0.152861418337206,0.518102481313805
0.157607853361668,0.538212299701224
0.0746336182969042,0.497016083436602
0.243038048686294,0.477121254719662
0.123238951730406,0.528273777167044
0.128318477259681,0.467977875279793
0.0969100130080564,0.524233799365304
0.0326691167533681,0.453891414001188
0.166947879615811,0.546002544127475
0.143210032661026,0.534264140856231
0.0389180660303697,0.477121254719662
0.176091259055681,0.540173000466751
0.102305044894763,0.526258485931718
0.143210032661026,0.479377335023887
0.215009325086051,0.503450193442012
0.138302698166281,0.553655508356001
0.210853365314893,0.593493747497151
0.0859146287065932,0.516039320750032
0.246898469499533,0.621954820044902
0.128318477259681,0.563035883426256
0.193820026016113,0.598653742636051
0.157607853361668,0.486076097372589
0.258278015243031,0.549845883209235
0.0571428861365687,0.555547862033706
0.0511525224473813,0.497016083436602
0.118099312077994,0.477121254719662
0.0914471173065542,0.524233799365304
0.166947879615811,0.559308010907012
0.118099312077994,0.551754873016567
0.262005887762274,0.547928465163514
0.10763387839983,0.528273777167044
0.185046101708608,0.551754873016567
0.166947879615811,0.546002544127475
0.123238951730406,0.513966312127167
0.162302974570048,0.581209852354842
0.20242019777803,0.577635391996544
0.102305044894763,0.509790371473031
0.215009325086051,0.596940547191931
0.20242019777803,0.584755133119492
0.416536497163696,0.586516979275779
0.123238951730406,0.563035883426256
0.171543631304961,0.522199629454851
0.112898118392187,0.551754873016567
0.102305044894763,0.584755133119492
0.162302974570048,0.59176003468815
0.102305044894763,0.551754873016567
0.210853365314893,0.570396983072625
0.148062535455438,0.555547862033706
0.171543631304961,0.520155886944864
0.395217150336564,0.566732028986219
0.250724877352585,0.551754873016567
0.0688812894078129,0.57221792696425
0.176091259055681,0.575837068590981
0.0969100130080564,0.530279759864642
0.243038048686294,0.570396983072625
0.227243781503063,0.538212299701224
0.20242019777803,0.542124889064273
0.0914471173065542,0.549845883209235
0.118099312077994,0.522199629454851
0.148062535455438,0.570396983072625
0.138302698166281,0.631570588836501
0.23914300480277,0.499171395462737
0.210853365314893,0.547928465163514
0.262005887762274,0.561175947042132
0.185046101708608,0.598653742636051
0.166947879615811,0.610460533354394
0.290730039024169,0.669491214340542
0.176091259055681,0.561175947042132
0.280179856690861,0.612121317335858
0.166947879615811,0.581209852354842
0.133339278634731,0.584755133119492
0.235212711174338,0.666576475333325
0.193820026016113,0.588271706842329
0.219125891280883,0.596940547191931
0.162302974570048,0.608793373986931
0.231246523956736,0.570396983072625
0.0688812894078129,0.590019373111849
0.118099312077994,0.561175947042132
0.152861418337206,0.542124889064273
0.215009325086051,0.590019373111849
0.157607853361668,0.57221792696425
0.243038048686294,0.608793373986931
0.206657250721285,0.574031267727719
0.148062535455438,0.555547862033706
0.269366987408644,0.642526345921193
0.162302974570048,0.610460533354394
0.138302698166281,0.659202877464531
0.198141399798755,0.574031267727719
0.112898118392187,0.561175947042132
0.23914300480277,0.612121317335858
0.143210032661026,0.617065899952921
0.258278015243031,0.507687246385266
0.223203803701322,0.59176003468815
0.198141399798755,0.608793373986931
0.148062535455438,0.590019373111849
0.35817288180055,0.623572306018521
0.235212711174338,0.596940547191931
0.112898118392187,0.636299795080561
0.10763387839983,0.544068044350276
0.206657250721285,0.648664886024623
0.0859146287065932,0.563035883426256
0.112898118392187,0.595220566797657
0.210853365314893,0.605439731979343
0.273001272063738,0.61870166264718
0.171543631304961,0.603753149347407
0.210853365314893,0.595220566797657
0.290730039024169,0.61870166264718
0.176091259055681,0.596940547191931
0.176091259055681,0.584755133119492
0.143210032661026,0.633152719846375
0.166947879615811,0.68658041504295
0.198141399798755,0.621954820044902
0.23914300480277,0.685181719850385
0.349156063481175,0.617065899952921
0.0969100130080564,0.516039320750032
0.416536497163696,0.678119865362899
0.133339278634731,0.617065899952921
0.23914300480277,0.63472910808133
0.180591760282358,0.680958401493299
0.219125891280883,0.656218023915069
0.189455220613663,0.575837068590981
0.193820026016113,0.584755133119492
0.273001272063738,0.637864821934189
0.227243781503063,0.670941280735775
0.304409736315362,0.640978057358332
0.219125891280883,0.612121317335858
0.20242019777803,0.654717868772661
0.254517866369725,0.644069134335474
0.273001272063738,0.683778505440947
0.133339278634731,0.568568372026217
0.29762374697207,0.66216735642827
0.198141399798755,0.551754873016567
0.102305044894763,0.600360206450068
0.294190571133676,0.682370742516557
0.176091259055681,0.676693609624867
0.269366987408644,0.653212513775344
0.123238951730406,0.602059991327962
0.171543631304961,0.602059991327962
0.123238951730406,0.536242706838319
0.246898469499533,0.582986110380645
0.180591760282358,0.607119790097365
0.301029995663981,0.621954820044902
0.185046101708608,0.663642041994276
0.421706730629786,0.653212513775344
0.235212711174338,0.653212513775344
0.206657250721285,0.666576475333325
0.223203803701322,0.629982673056869
0.206657250721285,0.620331287380688
0.20242019777803,0.602059991327962
0.148062535455438,0.628388930050311
0.280179856690861,0.626789316890519
0.339948061694351,0.666576475333325
0.273001272063738,0.608793373986931
0.280179856690861,0.690749674089328
0.171543631304961,0.603753149347407
0.198141399798755,0.615423952885944
0.243038048686294,0.704365036222725
0.287241711178348,0.640978057358332
0.304409736315362,0.696247146000545
0.283725137455511,0.666576475333325
0.317671666983199,0.711015923966087
0.20242019777803,0.644069134335474
0.148062535455438,0.668036290092368
0.283725137455511,0.716264259522433
0.223203803701322,0.6251837901751
0.171543631304961,0.698970004336019
0.20242019777803,0.636299795080561
0.254517866369725,0.736645452975293
0.32735893438633,0.65771301500202
0.400645902047963,0.78265175161032
0.324153794511119,0.716264259522433
0.384151724186404,0.66216735642827
0.206657250721285,0.596940547191931
0.287241711178348,0.666576475333325
0.210853365314893,0.660687646370222
0.254517866369725,0.698970004336019
0.23914300480277,0.636299795080561
0.210853365314893,0.670941280735775
0.294190571133676,0.694879288233864
0.210853365314893,0.696247146000545
0.35817288180055,0.696247146000545
0.290730039024169,0.654717868772661
0.314393957221963,0.64713836606315
0.254517866369725,0.642526345921193
0.287241711178348,0.712333965894
0.280179856690861,0.698970004336019
0.314393957221963,0.696247146000545
0.166947879615811,0.665111737075051
0.189455220613663,0.637864821934189
0.210853365314893,0.751327227921771
0.227243781503063,0.690749674089328
0.349156063481175,0.669491214340542
0.262005887762274,0.712333965894
0.198141399798755,0.644069134335474
0.23914300480277,0.690749674089328
0.36408174141107,0.704365036222725
0.235212711174338,0.672386521609956
0.280179856690861,0.697610709073294
0.258278015243031,0.711015923966087
0.171543631304961,0.679541452497693
0.223203803701322,0.666576475333325
0.301029995663981,0.751327227921771
0.287241711178348,0.711015923966087
0.283725137455511,0.732896124808889
0.198141399798755,0.701675897711944
0.262005887762274,0.682370742516557
0.258278015243031,0.729114146058883
0.262005887762274,0.607119790097365
0.273001272063738,0.718864833052958
0.269366987408644,0.682370742516557
0.185046101708608,0.694879288233864
0.276605396332563,0.701675897711944
0.250724877352585,0.670941280735775
0.185046101708608,0.645606461540403
0.185046101708608,0.752528596549278
0.210853365314893,0.666576475333325
0.235212711174338,0.703022548347216
0.254517866369725,0.676693609624867
0.339948061694351,0.717566492827677
0.157607853361668,0.621954820044902
0.273001272063738,0.683778505440947
0.138302698166281,0.612121317335858
0.235212711174338,0.72657440500861
0.280179856690861,0.697610709073294
0.219125891280883,0.66216735642827
0.235212711174338,0.689364363562561
0.166947879615811,0.698970004336019
0.317671666983199,0.687974620034556
0.185046101708608,0.718864833052958
0.210853365314893,0.731639121089387
0.276605396332563,0.763193935631159
0.246898469499533,0.693507108634517
0.283725137455511,0.716264259522433
0.397940008672038,0.716264259522433
0.223203803701322,0.727846132072248
0.223203803701322,0.721449926887451
0.235212711174338,0.721449926887451
0.176091259055681,0.651701922750105
0.176091259055681,0.678119865362899
0.269366987408644,0.716264259522433
0.215009325086051,0.703022548347216
0.290730039024169,0.697610709073294
0.219125891280883,0.716264259522433
0.20242019777803,0.703022548347216
0.143210032661026,0.729114146058883
0.290730039024169,0.713648019791831
0.223203803701322,0.672386521609956
0.189455220613663,0.610460533354394
0.29762374697207,0.7501225267834
0.395217150336564,0.693507108634517
0.223203803701322,0.669491214340542
0.287241711178348,0.737888070366388
0.206657250721285,0.683778505440947
0.148062535455438,0.712333965894
0.262005887762274,0.711015923966087
0.273001272063738,0.739127142481937
0.166947879615811,0.660687646370222
0.258278015243031,0.675262654518418
0.227243781503063,0.694879288233864
0.265702033322238,0.72657440500861
0.210853365314893,0.737888070366388
0.384151724186404,0.740362689494244
0.258278015243031,0.716264259522433
0.369911285071794,0.748914474594432
0.311091321671877,0.808717242049247
0.180591760282358,0.708367778676399
0.235212711174338,0.746488242128306
0.287241711178348,0.751327227921771
0.273001272063738,0.741594731403935
0.176091259055681,0.754921409665169
0.283725137455511,0.773603622632923
0.193820026016113,0.754921409665169
0.32735893438633,0.784884633042612
0.262005887762274,0.72657440500861
0.290730039024169,0.7501225267834
0.20242019777803,0.713648019791831
0.206657250721285,0.78376962734182
0.294190571133676,0.716264259522433
0.563035883426256,0.747703052659987
0.29762374697207,0.78376962734182
0.381340746852576,0.818102121851781
0.227243781503063,0.735399269962694
0.283725137455511,0.734149500806986
0.336834826270208,0.757301111410523
0.361137360764289,0.767851293743832
0.317671666983199,0.754921409665169
0.400645902047963,0.700325058420985
0.333699112417349,0.78376962734182
0.317671666983199,0.779280755524613
0.336834826270208,0.760846392175173
0.304409736315362,0.767851293743832
0.301029995663981,0.705703386994987
0.403335040558744,0.76436296589801
0.171543631304961,0.698970004336019
0.250724877352585,0.717566492827677
0.219125891280883,0.760846392175173
0.246898469499533,0.744048379071207
0.215009325086051,0.751327227921771
0.283725137455511,0.7655288578248
0.375663613960885,0.83230928297075
0.180591760282358,0.725298943058368
0.276605396332563,0.704365036222725
0.189455220613663,0.7655288578248
0.355188028251088,0.727846132072248
0.301029995663981,0.714958109720149
0.246898469499533,0.725298943058368
0.210853365314893,0.766691628216593
0.304409736315362,0.758486090268202
0.269366987408644,0.756112890472587
0.23914300480277,0.697610709073294
0.269366987408644,0.716264259522433
0.477121254719662,0.805543334023454
0.30776337832295,0.766691628216593
0.189455220613663,0.744048379071207
0.30776337832295,0.729114146058883
0.317671666983199,0.760846392175173
0.294190571133676,0.78599678341198
0.262005887762274,0.773603622632923
0.273001272063738,0.678119865362899
0.258278015243031,0.794792921702861
0.280179856690861,0.714958109720149
0.206657250721285,0.724019724219195
0.287241711178348,0.789316247841687
0.287241711178348,0.770161376221906
0.206657250721285,0.758486090268202
0.32092482438092,0.76436296589801
0.227243781503063,0.798046079100583
0.458637849025649,0.781530991035024
0.276605396332563,0.779280755524613
0.33054059317252,0.771311825853338
0.250724877352585,0.732896124808889
0.336834826270208,0.795880017344075
0.180591760282358,0.801275049230781
0.304409736315362,0.771311825853338
0.262005887762274,0.774745001691732
0.243038048686294,0.78265175161032
0.492673102425819,0.81395608098987
0.333699112417349,0.829303772831025
0.219125891280883,0.675262654518418
0.250724877352585,0.774745001691732
0.317671666983199,0.795880017344075
0.287241711178348,0.7655288578248
0.408663874063811,0.780407330687868
0.269366987408644,0.753726651052225
0.219125891280883,0.784884633042612
0.301029995663981,0.796964398636295
0.273001272063738,0.808717242049247
0.262005887762274,0.784884633042612
0.265702033322238,0.714958109720149
0.421706730629786,0.806603882735848
0.273001272063738,0.709693869727792
0.23914300480277,0.794792921702861
0.269366987408644,0.814996307791148
0.262005887762274,0.774745001691732
0.304409736315362,0.744048379071207
0.250724877352585,0.704365036222725
0.273001272063738,0.792610532779228
0.33054059317252,0.795880017344075
0.287241711178348,0.705703386994987
0.280179856690861,0.798046079100583
0.30776337832295,0.792610532779228
0.397940008672038,0.78710609303657
0.33054059317252,0.789316247841687
0.333699112417349,0.843154884728255
0.333699112417349,0.757301111410523
0.215009325086051,0.858462001572238
0.246898469499533,0.778151250383644
0.311091321671877,0.821185882608845
0.33054059317252,0.767851293743832
0.294190571133676,0.806603882735848
0.304409736315362,0.829303772831025
0.254517866369725,0.825263795029285
0.283725137455511,0.78376962734182
0.254517866369725,0.838258615483951
0.294190571133676,0.773603622632923
0.317671666983199,0.806603882735848
0.542124889064273,0.8372727025023
0.265702033322238,0.793703098089801
0.250724877352585,0.753726651052225
0.317671666983199,0.849918228028945
0.349156063481175,0.777018799984736
0.29762374697207,0.805543334023454
0.243038048686294,0.75966784468963
0.317671666983199,0.873247922628232
0.346108370399169,0.807661847892182
0.294190571133676,0.762021750083108
0.317671666983199,0.828297296176844
0.314393957221963,0.807661847892182
0.367006294428387,0.877767156767625
0.262005887762274,0.792610532779228
0.395217150336564,0.846066367019436
0.355188028251088,0.7655288578248
0.32092482438092,0.823229625118832
0.301029995663981,0.811868122728205
0.304409736315362,0.76436296589801
0.30776337832295,0.78265175161032
0.283725137455511,0.847996567894073
0.311091321671877,0.843154884728255
0.381340746852576,0.83230928297075
0.367006294428387,0.844127549148049
0.384151724186404,0.8750612633917
0.32735893438633,0.740362689494244
0.378511456833712,0.874155539430676
0.227243781503063,0.78599678341198
0.413928114056168,0.854685504019982
0.35817288180055,0.804480189105993
0.32735893438633,0.8372727025023
0.349156063481175,0.814996307791148
0.346108370399169,0.873247922628232
0.395217150336564,0.828297296176844
0.276605396332563,0.881348987230747
0.361137360764289,0.852784868680548
0.384151724186404,0.875965102389944
0.408663874063811,0.875965102389944
0.290730039024169,0.802346059593307
0.35817288180055,0.817069316414013
0.265702033322238,0.735399269962694
0.436858074702407,0.843154884728255
0.465661632552612,0.853736226085963
0.273001272063738,0.829303772831025
0.513966312127167,0.850875878873217
0.336834826270208,0.811868122728205
0.32735893438633,0.851831422673225
0.304409736315362,0.766691628216593
0.378511456833712,0.861272978906067
0.290730039024169,0.777018799984736
0.32735893438633,0.817069316414013
0.346108370399169,0.856577857697687
0.314393957221963,0.721449926887451
0.355188028251088,0.820160393391155
0.273001272063738,0.873247922628232
0.386944624370574,0.827288481595699
0.403335040558744,0.816034048982408
0.304409736315362,0.839242295365205
0.304409736315362,0.760846392175173
0.406007630420071,0.844127549148049
0.294190571133676,0.822208956066424
0.280179856690861,0.874155539430676
0.522199629454851,0.894523743161132
0.36408174141107,0.870513635640979
0.343039138671493,0.852784868680548
0.294190571133676,0.838258615483951
0.503450193442012,0.866840933145009
0.265702033322238,0.766691628216593
0.32735893438633,0.843154884728255
0.317671666983199,0.847996567894073
0.30776337832295,0.819132476977787
0.276605396332563,0.81395608098987
0.378511456833712,0.896250562461638
0.36408174141107,0.838258615483951
0.384151724186404,0.873247922628232
0.36408174141107,0.816034048982408
0.403335040558744,0.888425224949681
0.33054059317252,0.843154884728255
0.290730039024169,0.864065879090237
0.317671666983199,0.811868122728205
0.29762374697207,0.841202996130733
0.273001272063738,0.902240926150825
0.470281830189357,0.852784868680548
0.456271115746542,0.8677620246502
0.269366987408644,0.775883388927821
0.47485339326384,0.81395608098987
0.367006294428387,0.824247901041137
0.352182518111362,0.857520951405761
0.294190571133676,0.857520951405761
0.32092482438092,0.835294136520212
0.346108370399169,0.894523743161132
0.436858074702407,0.854685504019982
0.346108370399169,0.93101266872085
0.411303970230019,0.905627255057304
0.30776337832295,0.930216528292755
0.32092482438092,0.855632711553374
0.381340746852576,0.850875878873217
0.33054059317252,0.893657751883358
0.29762374697207,0.893657751883358
0.333699112417349,0.844127549148049
0.413928114056168,0.913151312999839
0.411303970230019,0.886666945293343
0.339948061694351,0.921361283044669
0.29762374697207,0.807661847892182
0.431866129144908,0.950456134261961
0.369911285071794,0.911490529018375
0.561175947042132,0.92861985560496
0.375663613960885,0.864065879090237
0.411303970230019,0.916453948549925
0.311091321671877,0.892790030352132
0.336834826270208,0.849918228028945
0.352182518111362,0.892790030352132
0.333699112417349,0.874155539430676
0.386944624370574,0.915630641228659
0.375663613960885,0.862205942706113
0.346108370399169,0.89104936877583
0.392477112970535,0.871426978736606
0.381340746852576,0.918914547097582
0.304409736315362,0.909823369650912
0.446673056996006,0.836284546258234
0.343039138671493,0.913151312999839
0.317671666983199,0.892790030352132
0.395217150336564,0.893657751883358
0.375663613960885,0.847996567894073
0.416536497163696,0.820160393391155
0.463332970234029,0.934971624867898
0.431866129144908,0.881348987230747


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

